Goldfish: No More Attacks on Ethereum?!

The LMD GHOST consensus protocol is a critical component of proof-of-stake Ethereum. In its current form, this protocol is brittle, as evidenced by recent attacks and patching attempts. We propose Goldfish, a new protocol that satisfies key properties required of a drop-in replacement for LMD GHOST: Goldfish is secure in the sleepy model, assuming a majority of the validators follows the protocol. Goldfish is reorg resilient so that honestly produced blocks are guaranteed inclusion in the ledger, and it supports fast confirmation with expected confirmation latency independent of the desired security level. Subsampling validators can improve the communication efficiency of Goldfish, and Goldfish is composable with finality/accountability gadgets. Crucially, Goldfish is structurally similar to LMD GHOST, providing a credible path to adoption in Ethereum. Attacks on LMD GHOST exploit lack of coordination among honest validators, typically provided by a locking mechanism in classical BFT protocols. However, locking requires votes from a quorum of all participants and is not compatible with fluctuating participation. Goldfish is powered by a novel coordination mechanism to synchronize the honest validators' actions. Experiments with our prototype implementation of Goldfish suggest practicality.

==> figures/experiment-pblock/n1000_fullparticipation_varyingThrB_repetitions1.txt <==
pblock ledger_best_len ledger_best_age ledger_fast_len ledger_fast_age ledger_slow_len ledger_slow_age comms_total_size comms_total_count comms_blocks_size comms_blocks_count comms_votes_size comms_votes_count comms_proposals_size comms_proposals_count
0.0002 12 75 12 75 9 58 4332242 7486 963491 12 2028576 7458 1340175 16
0.0004 24 75 24 75 19 63 6405575 7596 1926978 24 2051696 7543 2426901 29
0.0006 26 74 26 74 24 64 7260215 7691 2087561 26 2074816 7628 3097838 37
0.0008 43 74 43 74 36 65 10680314 7609 3452501 43 2041088 7504 5186725 62
0.0010 45 72 45 72 41 65 11427761 7647 3613086 45 2048976 7533 5765699 69
0.0012 56 75 56 75 48 65 13958797 7622 4496280 56 2033744 7477 7428773 89
0.0014 60 75 60 75 53 65 16111904 7588 4817449 60 2017424 7417 9277031 111
0.0016 56 74 56 74 49 64 15786381 7590 4496282 56 2019056 7423 9271043 111
0.0018 64 75 64 75 55 65 19662200 7784 5138615 64 2059312 7571 12464273 149
0.0020 72 75 72 75 63 65 21004222 7889 5780935 72 2083520 7660 13139767 157
0.0025 69 75 69 75 61 65 22779170 7738 5540067 69 2036464 7487 15202639 182
0.0035 71 75 71 75 61 65 32143432 7859 5700646 71 2038912 7496 24403874 292
0.0050 75 75 75 75 65 65 41791785 8071 6021810 75 2065296 7593 33704679 403
0.0075 75 75 75 75 65 65 57134911 8162 6021807 75 2040000 7500 49073104 587
0.0100 75 75 75 75 65 65 71288503 8272 6021805 75 2023680 7440 63243018 757
# 
# julia> A = [0.0002 1; 0.0004 1; 0.0006 1; 0.0008 1; 0.0010 1; 0.0012 1; 0.0014 1; 0.0016 1; 0.0018 1; 0.0020 1; 0.0025 1; 0.0035 1; 0.0050 1; 0.0075 1; 0.0100 1];
# julia> b = [4332242; 6405575; 7260215; 10680314; 11427761; 13958797; 16111904; 15786381; 19662200; 21004222; 22779170; 32143432; 41791785; 57134911; 71288503];
# julia> A \ b
# 2-element Vector{Float64}:
#  6.867494254049192e9
#  5.366759264337129e6

==> figures/experiment-traces/timeline-experiment4-D-0.0030.txt <==
r n_asleep n_awake n_honest_asleep n_honest_dreamy n_honest_awake n_adversary n_all party0_ledger_best_length party0_ledger_best_age party0_ledger_fast_length party0_ledger_fast_age party0_ledger_slow_length party0_ledger_slow_age party0_comms_all_size party0_comms_all_count party0_comms_proposal_size party0_comms_proposal_count party0_comms_piece_block_size party0_comms_piece_block_count party0_comms_piece_vote_size party0_comms_piece_vote_count party1_ledger_best_length party1_ledger_best_age party1_ledger_fast_length party1_ledger_fast_age party1_ledger_slow_length party1_ledger_slow_age party1_comms_all_size party1_comms_all_count party1_comms_proposal_size party1_comms_proposal_count party1_comms_piece_block_size party1_comms_piece_block_count party1_comms_piece_vote_size party1_comms_piece_vote_count party2_ledger_best_length party2_ledger_best_age party2_ledger_fast_length party2_ledger_fast_age party2_ledger_slow_length party2_ledger_slow_age party2_comms_all_size party2_comms_all_count party2_comms_proposal_size party2_comms_proposal_count party2_comms_piece_block_size party2_comms_piece_block_count party2_comms_piece_vote_size party2_comms_piece_vote_count party3_ledger_best_length party3_ledger_best_age party3_ledger_fast_length party3_ledger_fast_age party3_ledger_slow_length party3_ledger_slow_age party3_comms_all_size party3_comms_all_count party3_comms_proposal_size party3_comms_proposal_count party3_comms_piece_block_size party3_comms_piece_block_count party3_comms_piece_vote_size party3_comms_piece_vote_count party4_ledger_best_length party4_ledger_best_age party4_ledger_fast_length party4_ledger_fast_age party4_ledger_slow_length party4_ledger_slow_age party4_comms_all_size party4_comms_all_count party4_comms_proposal_size party4_comms_proposal_count party4_comms_piece_block_size party4_comms_piece_block_count party4_comms_piece_vote_size party4_comms_piece_vote_count partyALWAYSAWAKE_ledger_best_length partyALWAYSAWAKE_ledger_best_age partyALWAYSAWAKE_ledger_fast_length partyALWAYSAWAKE_ledger_fast_age partyALWAYSAWAKE_ledger_slow_length partyALWAYSAWAKE_ledger_slow_age partyALWAYSAWAKE_comms_all_size partyALWAYSAWAKE_comms_all_count partyALWAYSAWAKE_comms_proposal_size partyALWAYSAWAKE_comms_proposal_count partyALWAYSAWAKE_comms_piece_block_size partyALWAYSAWAKE_comms_piece_block_count partyALWAYSAWAKE_comms_piece_vote_size partyALWAYSAWAKE_comms_piece_vote_count
4 0 1000 0 0 1000 0 1000 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
5 0 1000 0 0 1000 0 1000 0 0 0 0 0 0 80438 1 80438 1 0 0 0 0 0 0 0 0 0 0 80438 1 80438 1 0 0 0 0 0 0 0 0 0 0 80438 1 80438 1 0 0 0 0 0 0 0 0 0 0 80438 1 80438 1 0 0 0 0 0 0 0 0 0 0 80438 1 80438 1 0 0 0 0 0 0 0 0 0 0 80438 1 80438 1 0 0 0 0
6 0 1000 0 0 1000 0 1000 1 1 1 1 0 0 109666 109 0 0 80290 1 29376 108 1 1 1 1 0 0 109666 109 0 0 80290 1 29376 108 1 1 1 1 0 0 109666 109 0 0 80290 1 29376 108 1 1 1 1 0 0 109666 109 0 0 80290 1 29376 108 1 1 1 1 0 0 109666 109 0 0 80290 1 29376 108 1 1 1 1 0 0 109666 109 0 0 80290 1 29376 108
7 0 1000 0 0 1000 0 1000 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0
8 0 1000 0 0 1000 0 1000 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0
9 0 1000 0 0 1000 0 1000 1 1 1 1 0 0 419468 5 419468 5 0 0 0 0 1 1 1 1 0 0 419468 5 419468 5 0 0 0 0 1 1 1 1 0 0 419468 5 419468 5 0 0 0 0 1 1 1 1 0 0 419468 5 419468 5 0 0 0 0 1 1 1 1 0 0 419468 5 419468 5 0 0 0 0 1 1 1 1 0 0 419468 5 419468 5 0 0 0 0
10 0 1000 0 0 1000 0 1000 2 2 2 2 0 0 103953 88 0 0 80289 1 23664 87 2 2 2 2 0 0 103953 88 0 0 80289 1 23664 87 2 2 2 2 0 0 103953 88 0 0 80289 1 23664 87 2 2 2 2 0 0 103953 88 0 0 80289 1 23664 87 2 2 2 2 0 0 103953 88 0 0 80289 1 23664 87 2 2 2 2 0 0 103953 88 0 0 80289 1 23664 87
11 0 1000 0 0 1000 0 1000 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0
12 0 1000 0 0 1000 0 1000 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0
13 0 1000 0 0 1000 0 1000 2 2 2 2 0 0 748998 9 748998 9 0 0 0 0 2 2 2 2 0 0 748998 9 748998 9 0 0 0 0 2 2 2 2 0 0 748998 9 748998 9 0 0 0 0 2 2 2 2 0 0 748998 9 748998 9 0 0 0 0 2 2 2 2 0 0 748998 9 748998 9 0 0 0 0 2 2 2 2 0 0 748998 9 748998 9 0 0 0 0
14 0 1000 0 0 1000 0 1000 3 3 3 3 0 0 109394 108 0 0 80290 1 29104 107 3 3 3 3 0 0 109394 108 0 0 80290 1 29104 107 3 3 3 3 0 0 109394 108 0 0 80290 1 29104 107 3 3 3 3 0 0 109394 108 0 0 80290 1 29104 107 3 3 3 3 0 0 109394 108 0 0 80290 1 29104 107 3 3 3 3 0 0 109394 108 0 0 80290 1 29104 107
15 0 1000 0 0 1000 0 1000 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0
16 0 1000 0 0 1000 0 1000 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0 3 3 3 3 0 0 0 0 0 0 0 0 0 0
17 0 1000 0 0 1000 0 1000 3 3 3 3 0 0 167724 2 167724 2 0 0 0 0 3 3 3 3 0 0 167724 2 167724 2 0 0 0 0 3 3 3 3 0 0 167724 2 167724 2 0 0 0 0 3 3 3 3 0 0 167724 2 167724 2 0 0 0 0 3 3 3 3 0 0 167724 2 167724 2 0 0 0 0 3 3 3 3 0 0 167724 2 167724 2 0 0 0 0
18 0 1000 0 0 1000 0 1000 4 4 4 4 0 0 106130 96 0 0 80290 1 25840 95 4 4 4 4 0 0 106130 96 0 0 80290 1 25840 95 4 4 4 4 0 0 106130 96 0 0 80290 1 25840 95 4 4 4 4 0 0 106130 96 0 0 80290 1 25840 95 4 4 4 4 0 0 106130 96 0 0 80290 1 25840 95 4 4 4 4 0 0 106130 96 0 0 80290 1 25840 95
19 0 1000 0 0 1000 0 1000 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0
20 0 1000 0 0 1000 0 1000 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0 4 4 4 4 0 0 0 0 0 0 0 0 0 0
21 0 1000 0 0 1000 0 1000 4 4 4 4 0 0 333912 4 333912 4 0 0 0 0 4 4 4 4 0 0 333912 4 333912 4 0 0 0 0 4 4 4 4 0 0 333912 4 333912 4 0 0 0 0 4 4 4 4 0 0 333912 4 333912 4 0 0 0 0 4 4 4 4 0 0 333912 4 333912 4 0 0 0 0 4 4 4 4 0 0 333912 4 333912 4 0 0 0 0
22 0 1000 0 0 1000 0 1000 5 5 5 5 0 0 108034 103 0 0 80290 1 27744 102 5 5 5 5 0 0 108034 103 0 0 80290 1 27744 102 5 5 5 5 0 0 108034 103 0 0 80290 1 27744 102 5 5 5 5 0 0 108034 103 0 0 80290 1 27744 102 5 5 5 5 0 0 108034 103 0 0 80290 1 27744 102 5 5 5 5 0 0 108034 103 0 0 80290 1 27744 102
23 0 1000 0 0 1000 0 1000 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0
24 0 1000 0 0 1000 0 1000 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0 5 5 5 5 0 0 0 0 0 0 0 0 0 0
25 0 1000 0 0 1000 0 1000 5 5 5 5 0 0 251106 3 251106 3 0 0 0 0 5 5 5 5 0 0 251106 3 251106 3 0 0 0 0 5 5 5 5 0 0 251106 3 251106 3 0 0 0 0 5 5 5 5 0 0 251106 3 251106 3 0 0 0 0 5 5 5 5 0 0 251106 3 251106 3 0 0 0 0 5 5 5 5 0 0 251106 3 251106 3 0 0 0 0
26 0 1000 0 0 1000 0 1000 6 6 6 6 0 0 106674 98 0 0 80290 1 26384 97 6 6 6 6 0 0 106674 98 0 0 80290 1 26384 97 6 6 6 6 0 0 106674 98 0 0 80290 1 26384 97 6 6 6 6 0 0 106674 98 0 0 80290 1 26384 97 6 6 6 6 0 0 106674 98 0 0 80290 1 26384 97 6 6 6 6 0 0 106674 98 0 0 80290 1 26384 97
27 0 1000 0 0 1000 0 1000 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0
28 0 1000 0 0 1000 0 1000 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0 6 6 6 6 0 0 0 0 0 0 0 0 0 0
29 0 1000 0 0 1000 0 1000 6 6 6 6 0 0 250626 3 250626 3 0 0 0 0 6 6 6 6 0 0 250626 3 250626 3 0 0 0 0 6 6 6 6 0 0 250626 3 250626 3 0 0 0 0 6 6 6 6 0 0 250626 3 250626 3 0 0 0 0 6 6 6 6 0 0 250626 3 250626 3 0 0 0 0 6 6 6 6 0 0 250626 3 250626 3 0 0 0 0
30 0 1000 0 0 1000 0 1000 7 7 7 7 0 0 104226 89 0 0 80290 1 23936 88 7 7 7 7 0 0 104226 89 0 0 80290 1 23936 88 7 7 7 7 0 0 104226 89 0 0 80290 1 23936 88 7 7 7 7 0 0 104226 89 0 0 80290 1 23936 88 7 7 7 7 0 0 104226 89 0 0 80290 1 23936 88 7 7 7 7 0 0 104226 89 0 0 80290 1 23936 88
31 0 1000 0 0 1000 0 1000 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0
32 0 1000 0 0 1000 0 1000 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0 7 7 7 7 0 0 0 0 0 0 0 0 0 0
33 0 1000 0 0 1000 0 1000 7 7 7 7 0 0 416270 5 416270 5 0 0 0 0 7 7 7 7 0 0 416270 5 416270 5 0 0 0 0 7 7 7 7 0 0 416270 5 416270 5 0 0 0 0 7 7 7 7 0 0 416270 5 416270 5 0 0 0 0 7 7 7 7 0 0 416270 5 416270 5 0 0 0 0 7 7 7 7 0 0 416270 5 416270 5 0 0 0 0
34 0 1000 0 0 1000 0 1000 8 8 8 8 0 0 106674 98 0 0 80290 1 26384 97 8 8 8 8 0 0 106674 98 0 0 80290 1 26384 97 8 8 8 8 0 0 106674 98 0 0 80290 1 26384 97 8 8 8 8 0 0 106674 98 0 0 80290 1 26384 97 8 8 8 8 0 0 106674 98 0 0 80290 1 26384 97 8 8 8 8 0 0 106674 98 0 0 80290 1 26384 97
35 0 1000 0 0 1000 0 1000 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0
36 0 1000 0 0 1000 0 1000 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0 8 8 8 8 0 0 0 0 0 0 0 0 0 0
37 0 1000 0 0 1000 0 1000 8 8 8 8 0 0 167084 2 167084 2 0 0 0 0 8 8 8 8 0 0 167084 2 167084 2 0 0 0 0 8 8 8 8 0 0 167084 2 167084 2 0 0 0 0 8 8 8 8 0 0 167084 2 167084 2 0 0 0 0 8 8 8 8 0 0 167084 2 167084 2 0 0 0 0 8 8 8 8 0 0 167084 2 167084 2 0 0 0 0
38 0 1000 0 0 1000 0 1000 9 9 9 9 0 0 107490 101 0 0 80290 1 27200 100 9 9 9 9 0 0 107490 101 0 0 80290 1 27200 100 9 9 9 9 0 0 107490 101 0 0 80290 1 27200 100 9 9 9 9 0 0 107490 101 0 0 80290 1 27200 100 9 9 9 9 0 0 107490 101 0 0 80290 1 27200 100 9 9 9 9 0 0 107490 101 0 0 80290 1 27200 100
39 0 1000 0 0 1000 0 1000 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0
40 0 1000 0 0 1000 0 1000 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0 9 9 9 9 0 0 0 0 0 0 0 0 0 0
41 0 1000 0 0 1000 0 1000 9 9 9 9 0 0 334555 4 334555 4 0 0 0 0 9 9 9 9 0 0 334555 4 334555 4 0 0 0 0 9 9 9 9 0 0 334555 4 334555 4 0 0 0 0 9 9 9 9 0 0 334555 4 334555 4 0 0 0 0 9 9 9 9 0 0 334555 4 334555 4 0 0 0 0 9 9 9 9 0 0 334555 4 334555 4 0 0 0 0
42 0 1000 0 0 1000 0 1000 10 10 10 10 0 0 107219 100 0 0 80291 1 26928 99 10 10 10 10 0 0 107219 100 0 0 80291 1 26928 99 10 10 10 10 0 0 107219 100 0 0 80291 1 26928 99 10 10 10 10 0 0 107219 100 0 0 80291 1 26928 99 10 10 10 10 0 0 107219 100 0 0 80291 1 26928 99 10 10 10 10 0 0 107219 100 0 0 80291 1 26928 99
43 0 1000 0 0 1000 0 1000 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0
44 0 1000 0 0 1000 0 1000 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0 10 10 10 10 0 0 0 0 0 0 0 0 0 0
45 0 1000 0 0 1000 0 1000 10 10 10 10 0 0 83607 1 83607 1 0 0 0 0 10 10 10 10 0 0 83607 1 83607 1 0 0 0 0 10 10 10 10 0 0 83607 1 83607 1 0 0 0 0 10 10 10 10 0 0 83607 1 83607 1 0 0 0 0 10 10 10 10 0 0 83607 1 83607 1 0 0 0 0 10 10 10 10 0 0 83607 1 83607 1 0 0 0 0
46 0 1000 0 0 1000 0 1000 11 11 11 11 0 0 103411 86 0 0 80291 1 23120 85 11 11 11 11 0 0 103411 86 0 0 80291 1 23120 85 11 11 11 11 0 0 103411 86 0 0 80291 1 23120 85 11 11 11 11 0 0 103411 86 0 0 80291 1 23120 85 11 11 11 11 0 0 103411 86 0 0 80291 1 23120 85 11 11 11 11 0 0 103411 86 0 0 80291 1 23120 85
47 0 1000 0 0 1000 0 1000 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0
48 0 1000 0 0 1000 0 1000 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0 11 11 11 11 1 1 0 0 0 0 0 0 0 0
49 0 1000 0 0 1000 0 1000 11 11 11 11 1 1 249477 3 249477 3 0 0 0 0 11 11 11 11 1 1 249477 3 249477 3 0 0 0 0 11 11 11 11 1 1 249477 3 249477 3 0 0 0 0 11 11 11 11 1 1 249477 3 249477 3 0 0 0 0 11 11 11 11 1 1 249477 3 249477 3 0 0 0 0 11 11 11 11 1 1 249477 3 249477 3 0 0 0 0
50 0 1000 0 0 1000 0 1000 12 12 12 12 1 1 106947 99 0 0 80291 1 26656 98 12 12 12 12 1 1 106947 99 0 0 80291 1 26656 98 12 12 12 12 1 1 106947 99 0 0 80291 1 26656 98 12 12 12 12 1 1 106947 99 0 0 80291 1 26656 98 12 12 12 12 1 1 106947 99 0 0 80291 1 26656 98 12 12 12 12 1 1 106947 99 0 0 80291 1 26656 98
51 0 1000 0 0 1000 0 1000 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0
52 500 500 500 0 500 0 1000 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0
53 530 470 530 0 470 0 1000 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0
54 500 500 500 30 470 0 1000 12 12 12 12 2 2 15232 56 0 0 0 0 15232 56 12 12 12 12 2 2 15232 56 0 0 0 0 15232 56 12 12 12 12 2 2 15232 56 0 0 0 0 15232 56 12 12 12 12 2 2 15232 56 0 0 0 0 15232 56 12 12 12 12 2 2 15232 56 0 0 0 0 15232 56 12 12 12 12 2 2 15232 56 0 0 0 0 15232 56
55 470 530 470 0 530 0 1000 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0
56 500 500 500 0 500 0 1000 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0
57 470 530 470 30 500 0 1000 12 12 12 12 3 3 164462 2 164462 2 0 0 0 0 12 12 12 12 3 3 164462 2 164462 2 0 0 0 0 12 12 12 12 2 2 164462 2 164462 2 0 0 0 0 12 12 12 12 2 2 164462 2 164462 2 0 0 0 0 12 12 12 12 3 3 164462 2 164462 2 0 0 0 0 12 12 12 12 3 3 164462 2 164462 2 0 0 0 0
58 440 560 440 60 500 0 1000 12 12 12 12 3 3 92803 47 0 0 80291 1 12512 46 12 12 12 12 3 3 92803 47 0 0 80291 1 12512 46 12 12 12 12 2 2 92803 47 0 0 80291 1 12512 46 12 12 12 12 2 2 92803 47 0 0 80291 1 12512 46 12 12 12 12 3 3 92803 47 0 0 80291 1 12512 46 12 12 12 12 3 3 92803 47 0 0 80291 1 12512 46
59 470 530 470 0 530 0 1000 12 12 12 12 4 4 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 4 4 0 0 0 0 0 0 0 0 12 12 12 12 4 4 0 0 0 0 0 0 0 0
60 440 560 440 30 530 0 1000 12 12 12 12 4 4 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 4 4 0 0 0 0 0 0 0 0 12 12 12 12 4 4 0 0 0 0 0 0 0 0
61 410 590 410 60 530 0 1000 12 12 12 12 4 4 245732 3 245732 3 0 0 0 0 12 12 12 12 3 3 245732 3 245732 3 0 0 0 0 12 12 12 12 2 2 245732 3 245732 3 0 0 0 0 12 12 12 12 2 2 245732 3 245732 3 0 0 0 0 12 12 12 12 4 4 245732 3 245732 3 0 0 0 0 12 12 12 12 4 4 245732 3 245732 3 0 0 0 0
62 380 620 380 90 530 0 1000 12 12 12 12 4 4 95251 56 0 0 80291 1 14960 55 12 12 12 12 3 3 95251 56 0 0 80291 1 14960 55 12 12 12 12 2 2 95251 56 0 0 80291 1 14960 55 12 12 12 12 2 2 95251 56 0 0 80291 1 14960 55 12 12 12 12 4 4 95251 56 0 0 80291 1 14960 55 12 12 12 12 4 4 95251 56 0 0 80291 1 14960 55
63 350 650 350 0 650 0 1000 12 12 12 12 5 5 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 5 5 0 0 0 0 0 0 0 0 12 12 12 12 5 5 0 0 0 0 0 0 0 0
64 380 620 380 0 620 0 1000 12 12 12 12 5 5 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 5 5 0 0 0 0 0 0 0 0 12 12 12 12 5 5 0 0 0 0 0 0 0 0
65 410 590 410 0 590 0 1000 12 12 12 12 5 5 328795 4 328795 4 0 0 0 0 12 12 12 12 3 3 328795 4 328795 4 0 0 0 0 12 12 12 12 2 2 328795 4 328795 4 0 0 0 0 12 12 12 12 2 2 328795 4 328795 4 0 0 0 0 12 12 12 12 5 5 328795 4 328795 4 0 0 0 0 12 12 12 12 5 5 328795 4 328795 4 0 0 0 0
66 440 560 440 0 560 0 1000 12 12 12 12 5 5 95251 56 0 0 80291 1 14960 55 12 12 12 12 3 3 95251 56 0 0 80291 1 14960 55 12 12 12 12 2 2 95251 56 0 0 80291 1 14960 55 12 12 12 12 2 2 95251 56 0 0 80291 1 14960 55 12 12 12 12 5 5 95251 56 0 0 80291 1 14960 55 12 12 12 12 5 5 95251 56 0 0 80291 1 14960 55
67 470 530 470 0 530 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 6 6 0 0 0 0 0 0 0 0
68 440 560 440 30 530 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 6 6 0 0 0 0 0 0 0 0
69 470 530 470 30 500 0 1000 12 12 12 12 6 6 82199 1 82199 1 0 0 0 0 12 12 12 12 3 3 82199 1 82199 1 0 0 0 0 12 12 12 12 2 2 82199 1 82199 1 0 0 0 0 12 12 12 12 2 2 82199 1 82199 1 0 0 0 0 12 12 12 12 6 6 82199 1 82199 1 0 0 0 0 12 12 12 12 6 6 82199 1 82199 1 0 0 0 0
70 440 560 440 60 500 0 1000 12 12 12 12 6 6 97427 64 0 0 80291 1 17136 63 12 12 12 12 3 3 97427 64 0 0 80291 1 17136 63 12 12 12 12 2 2 97427 64 0 0 80291 1 17136 63 12 12 12 12 2 2 97427 64 0 0 80291 1 17136 63 12 12 12 12 6 6 97427 64 0 0 80291 1 17136 63 12 12 12 12 6 6 97427 64 0 0 80291 1 17136 63
71 470 530 470 0 530 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 7 7 0 0 0 0 0 0 0 0 12 12 12 12 7 7 0 0 0 0 0 0 0 0
72 440 560 440 30 530 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 7 7 0 0 0 0 0 0 0 0 12 12 12 12 7 7 0 0 0 0 0 0 0 0
73 410 590 410 60 530 0 1000 12 12 12 12 6 6 82455 1 82455 1 0 0 0 0 12 12 12 12 3 3 82455 1 82455 1 0 0 0 0 12 12 12 12 2 2 82455 1 82455 1 0 0 0 0 12 12 12 12 2 2 82455 1 82455 1 0 0 0 0 12 12 12 12 7 7 82455 1 82455 1 0 0 0 0 12 12 12 12 7 7 82455 1 82455 1 0 0 0 0
74 440 560 440 59 501 0 1000 12 12 12 12 6 6 94707 54 0 0 80291 1 14416 53 12 12 12 12 3 3 94707 54 0 0 80291 1 14416 53 12 12 12 12 2 2 94707 54 0 0 80291 1 14416 53 12 12 12 12 2 2 94707 54 0 0 80291 1 14416 53 12 12 12 12 7 7 94707 54 0 0 80291 1 14416 53 12 12 12 12 7 7 94707 54 0 0 80291 1 14416 53
75 410 590 410 0 590 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 8 8 0 0 0 0 0 0 0 0 12 12 12 12 8 8 0 0 0 0 0 0 0 0
76 380 620 380 30 590 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 8 8 0 0 0 0 0 0 0 0 12 12 12 12 8 8 0 0 0 0 0 0 0 0
77 350 650 350 60 590 0 1000 12 12 12 12 6 6 82135 1 82135 1 0 0 0 0 12 12 12 12 3 3 82135 1 82135 1 0 0 0 0 12 12 12 12 2 2 82135 1 82135 1 0 0 0 0 12 12 12 12 2 2 82135 1 82135 1 0 0 0 0 12 12 12 12 8 8 82135 1 82135 1 0 0 0 0 12 12 12 12 8 8 82135 1 82135 1 0 0 0 0
78 320 680 320 90 590 0 1000 12 12 12 12 6 6 96339 60 0 0 80291 1 16048 59 12 12 12 12 3 3 96339 60 0 0 80291 1 16048 59 12 12 12 12 2 2 96339 60 0 0 80291 1 16048 59 12 12 12 12 2 2 96339 60 0 0 80291 1 16048 59 12 12 12 12 8 8 96339 60 0 0 80291 1 16048 59 12 12 12 12 8 8 96339 60 0 0 80291 1 16048 59
79 290 710 290 0 710 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 9 9 0 0 0 0 0 0 0 0 12 12 12 12 9 9 0 0 0 0 0 0 0 0
80 260 740 260 30 710 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 9 9 0 0 0 0 0 0 0 0 12 12 12 12 9 9 0 0 0 0 0 0 0 0
81 230 770 230 60 710 0 1000 12 12 12 12 6 6 164654 2 164654 2 0 0 0 0 12 12 12 12 3 3 164654 2 164654 2 0 0 0 0 12 12 12 12 2 2 164654 2 164654 2 0 0 0 0 12 12 12 12 2 2 164654 2 164654 2 0 0 0 0 12 12 12 12 9 9 164654 2 164654 2 0 0 0 0 12 12 12 12 9 9 164654 2 164654 2 0 0 0 0
82 260 740 260 56 684 0 1000 12 12 12 12 6 6 97427 64 0 0 80291 1 17136 63 12 12 12 12 3 3 97427 64 0 0 80291 1 17136 63 12 12 12 12 2 2 97427 64 0 0 80291 1 17136 63 12 12 12 12 2 2 97427 64 0 0 80291 1 17136 63 12 12 12 12 9 9 97427 64 0 0 80291 1 17136 63 12 12 12 12 9 9 97427 64 0 0 80291 1 17136 63
83 290 710 290 0 710 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 10 10 0 0 0 0 0 0 0 0 12 12 12 12 10 10 0 0 0 0 0 0 0 0
84 260 740 260 30 710 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 10 10 0 0 0 0 0 0 0 0 12 12 12 12 10 10 0 0 0 0 0 0 0 0
85 290 710 290 28 682 0 1000 12 12 12 12 6 6 82455 1 82455 1 0 0 0 0 12 12 12 12 3 3 82455 1 82455 1 0 0 0 0 12 12 12 12 2 2 82455 1 82455 1 0 0 0 0 12 12 12 12 2 2 82455 1 82455 1 0 0 0 0 12 12 12 12 10 10 82455 1 82455 1 0 0 0 0 12 12 12 12 10 10 82455 1 82455 1 0 0 0 0
86 320 680 320 27 653 0 1000 12 12 12 12 6 6 100963 77 0 0 80291 1 20672 76 12 12 12 12 3 3 100963 77 0 0 80291 1 20672 76 12 12 12 12 2 2 100963 77 0 0 80291 1 20672 76 12 12 12 12 2 2 100963 77 0 0 80291 1 20672 76 20 21 20 21 10 10 100963 77 0 0 80291 1 20672 76 20 21 20 21 10 10 100963 77 0 0 80291 1 20672 76
87 350 650 350 0 650 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 11 11 0 0 0 0 0 0 0 0 20 21 20 21 11 11 0 0 0 0 0 0 0 0
88 320 680 320 30 650 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 11 11 0 0 0 0 0 0 0 0 20 21 20 21 11 11 0 0 0 0 0 0 0 0
89 290 710 290 60 650 0 1000 12 12 12 12 6 6 82871 1 82871 1 0 0 0 0 12 12 12 12 3 3 82871 1 82871 1 0 0 0 0 12 12 12 12 2 2 82871 1 82871 1 0 0 0 0 12 12 12 12 2 2 82871 1 82871 1 0 0 0 0 20 21 20 21 11 11 82871 1 82871 1 0 0 0 0 20 21 20 21 11 11 82871 1 82871 1 0 0 0 0
90 260 740 260 90 650 0 1000 12 12 12 12 6 6 97699 65 0 0 80291 1 17408 64 12 12 12 12 3 3 97699 65 0 0 80291 1 17408 64 12 12 12 12 2 2 97699 65 0 0 80291 1 17408 64 12 12 12 12 2 2 97699 65 0 0 80291 1 17408 64 20 21 20 21 11 11 97699 65 0 0 80291 1 17408 64 20 21 20 21 11 11 97699 65 0 0 80291 1 17408 64
91 290 710 290 0 710 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0
92 260 740 260 30 710 0 1000 12 12 12 12 6 6 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0
93 230 770 230 60 710 0 1000 12 12 12 12 6 6 247461 3 247461 3 0 0 0 0 12 12 12 12 3 3 247461 3 247461 3 0 0 0 0 12 12 12 12 2 2 247461 3 247461 3 0 0 0 0 12 12 12 12 2 2 247461 3 247461 3 0 0 0 0 20 21 20 21 12 12 247461 3 247461 3 0 0 0 0 20 21 20 21 12 12 247461 3 247461 3 0 0 0 0
94 200 800 200 90 710 0 1000 12 12 12 12 6 6 98243 67 0 0 80291 1 17952 66 12 12 12 12 3 3 98243 67 0 0 80291 1 17952 66 12 12 12 12 2 2 98243 67 0 0 80291 1 17952 66 12 12 12 12 2 2 98243 67 0 0 80291 1 17952 66 20 21 20 21 12 12 98243 67 0 0 80291 1 17952 66 20 21 20 21 12 12 98243 67 0 0 80291 1 17952 66
95 170 830 170 0 830 0 1000 12 12 12 12 12 12 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0
96 140 860 140 30 830 0 1000 12 12 12 12 12 12 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0 20 21 20 21 12 12 0 0 0 0 0 0 0 0
97 170 830 170 28 802 0 1000 12 12 12 12 12 12 165102 2 165102 2 0 0 0 0 12 12 12 12 3 3 165102 2 165102 2 0 0 0 0 12 12 12 12 2 2 165102 2 165102 2 0 0 0 0 12 12 12 12 2 2 165102 2 165102 2 0 0 0 0 20 21 20 21 12 12 165102 2 165102 2 0 0 0 0 20 21 20 21 12 12 165102 2 165102 2 0 0 0 0
98 200 800 200 27 773 0 1000 12 12 12 12 12 12 98515 68 0 0 80291 1 18224 67 12 12 12 12 3 3 98515 68 0 0 80291 1 18224 67 12 12 12 12 2 2 98515 68 0 0 80291 1 18224 67 12 12 12 12 2 2 98515 68 0 0 80291 1 18224 67 20 21 20 21 12 12 98515 68 0 0 80291 1 18224 67 20 21 20 21 12 12 98515 68 0 0 80291 1 18224 67
99 170 830 170 0 830 0 1000 13 14 12 12 13 14 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 13 14 12 12 13 14 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 13 14 0 0 0 0 0 0 0 0 20 21 20 21 13 14 0 0 0 0 0 0 0 0
100 200 800 200 0 800 0 1000 13 14 12 12 13 14 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 13 14 12 12 13 14 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 20 21 20 21 13 14 0 0 0 0 0 0 0 0 20 21 20 21 13 14 0 0 0 0 0 0 0 0
101 170 830 170 30 800 0 1000 13 14 12 12 13 14 165166 2 165166 2 0 0 0 0 12 12 12 12 3 3 165166 2 165166 2 0 0 0 0 13 14 12 12 13 14 165166 2 165166 2 0 0 0 0 12 12 12 12 2 2 165166 2 165166 2 0 0 0 0 20 21 20 21 13 14 165166 2 165166 2 0 0 0 0 20 21 20 21 13 14 165166 2 165166 2 0 0 0 0
102 200 800 200 28 772 0 1000 24 25 24 25 13 14 101507 79 0 0 80291 1 21216 78 12 12 12 12 3 3 101507 79 0 0 80291 1 21216 78 24 25 24 25 13 14 101507 79 0 0 80291 1 21216 78 12 12 12 12 2 2 101507 79 0 0 80291 1 21216 78 24 25 24 25 13 14 101507 79 0 0 80291 1 21216 78 24 25 24 25 13 14 101507 79 0 0 80291 1 21216 78
103 230 770 230 0 770 0 1000 24 25 24 25 14 15 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 24 25 24 25 14 15 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 24 25 24 25 14 15 0 0 0 0 0 0 0 0 24 25 24 25 14 15 0 0 0 0 0 0 0 0
104 200 800 200 30 770 0 1000 24 25 24 25 14 15 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 24 25 24 25 14 15 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 24 25 24 25 14 15 0 0 0 0 0 0 0 0 24 25 24 25 14 15 0 0 0 0 0 0 0 0
105 170 830 170 60 770 0 1000 24 25 24 25 14 15 248804 3 248804 3 0 0 0 0 12 12 12 12 3 3 248804 3 248804 3 0 0 0 0 24 25 24 25 14 15 248804 3 248804 3 0 0 0 0 12 12 12 12 2 2 248804 3 248804 3 0 0 0 0 24 25 24 25 14 15 248804 3 248804 3 0 0 0 0 24 25 24 25 14 15 248804 3 248804 3 0 0 0 0
106 200 800 200 57 743 0 1000 25 26 25 26 14 15 102594 83 0 0 80290 1 22304 82 12 12 12 12 3 3 102594 83 0 0 80290 1 22304 82 25 26 25 26 14 15 102594 83 0 0 80290 1 22304 82 12 12 12 12 2 2 102594 83 0 0 80290 1 22304 82 25 26 25 26 14 15 102594 83 0 0 80290 1 22304 82 25 26 25 26 14 15 102594 83 0 0 80290 1 22304 82
107 170 830 170 0 830 0 1000 25 26 25 26 15 16 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 15 16 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 15 16 0 0 0 0 0 0 0 0 25 26 25 26 15 16 0 0 0 0 0 0 0 0
108 200 800 200 0 800 0 1000 25 26 25 26 15 16 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 15 16 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 15 16 0 0 0 0 0 0 0 0 25 26 25 26 15 16 0 0 0 0 0 0 0 0
109 230 770 230 0 770 0 1000 25 26 25 26 15 16 332252 4 332252 4 0 0 0 0 12 12 12 12 3 3 332252 4 332252 4 0 0 0 0 25 26 25 26 15 16 332252 4 332252 4 0 0 0 0 12 12 12 12 2 2 332252 4 332252 4 0 0 0 0 25 26 25 26 15 16 332252 4 332252 4 0 0 0 0 25 26 25 26 15 16 332252 4 332252 4 0 0 0 0
110 260 740 260 0 740 0 1000 25 26 25 26 15 16 98787 69 0 0 80291 1 18496 68 12 12 12 12 3 3 98787 69 0 0 80291 1 18496 68 25 26 25 26 15 16 98787 69 0 0 80291 1 18496 68 12 12 12 12 2 2 98787 69 0 0 80291 1 18496 68 25 26 25 26 15 16 98787 69 0 0 80291 1 18496 68 25 26 25 26 15 16 98787 69 0 0 80291 1 18496 68
111 290 710 290 0 710 0 1000 25 26 25 26 15 16 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 16 17 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 16 17 0 0 0 0 0 0 0 0 25 26 25 26 16 17 0 0 0 0 0 0 0 0
112 320 680 320 0 680 0 1000 25 26 25 26 15 16 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 16 17 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 16 17 0 0 0 0 0 0 0 0 25 26 25 26 16 17 0 0 0 0 0 0 0 0
113 290 710 290 30 680 0 1000 25 26 25 26 15 16 247845 3 247845 3 0 0 0 0 12 12 12 12 3 3 247845 3 247845 3 0 0 0 0 25 26 25 26 16 17 247845 3 247845 3 0 0 0 0 12 12 12 12 2 2 247845 3 247845 3 0 0 0 0 25 26 25 26 16 17 247845 3 247845 3 0 0 0 0 25 26 25 26 16 17 247845 3 247845 3 0 0 0 0
114 320 680 320 29 651 0 1000 25 26 25 26 15 16 97155 63 0 0 80291 1 16864 62 12 12 12 12 3 3 97155 63 0 0 80291 1 16864 62 25 26 25 26 16 17 97155 63 0 0 80291 1 16864 62 12 12 12 12 2 2 97155 63 0 0 80291 1 16864 62 25 26 25 26 16 17 97155 63 0 0 80291 1 16864 62 25 26 25 26 16 17 97155 63 0 0 80291 1 16864 62
115 350 650 350 0 650 0 1000 25 26 25 26 17 18 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 17 18 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 17 18 0 0 0 0 0 0 0 0 25 26 25 26 17 18 0 0 0 0 0 0 0 0
116 380 620 380 0 620 0 1000 25 26 25 26 17 18 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 17 18 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 17 18 0 0 0 0 0 0 0 0 25 26 25 26 17 18 0 0 0 0 0 0 0 0
117 350 650 350 30 620 0 1000 25 26 25 26 17 18 164844 2 164844 2 0 0 0 0 12 12 12 12 3 3 164844 2 164844 2 0 0 0 0 25 26 25 26 17 18 164844 2 164844 2 0 0 0 0 12 12 12 12 2 2 164844 2 164844 2 0 0 0 0 25 26 25 26 17 18 164844 2 164844 2 0 0 0 0 25 26 25 26 17 18 164844 2 164844 2 0 0 0 0
118 380 620 380 28 592 0 1000 25 26 25 26 17 18 95251 56 0 0 80291 1 14960 55 12 12 12 12 3 3 95251 56 0 0 80291 1 14960 55 25 26 25 26 17 18 95251 56 0 0 80291 1 14960 55 12 12 12 12 2 2 95251 56 0 0 80291 1 14960 55 25 26 25 26 17 18 95251 56 0 0 80291 1 14960 55 25 26 25 26 17 18 95251 56 0 0 80291 1 14960 55
119 410 590 410 0 590 0 1000 25 26 25 26 18 19 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0
120 380 620 380 30 590 0 1000 25 26 25 26 18 19 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0
121 350 650 350 60 590 0 1000 25 26 25 26 18 19 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0 25 26 25 26 18 19 0 0 0 0 0 0 0 0
122 320 680 320 90 590 0 1000 25 26 25 26 18 19 15232 56 0 0 0 0 15232 56 12 12 12 12 3 3 15232 56 0 0 0 0 15232 56 25 26 25 26 18 19 15232 56 0 0 0 0 15232 56 12 12 12 12 2 2 15232 56 0 0 0 0 15232 56 25 26 25 26 18 19 15232 56 0 0 0 0 15232 56 25 26 25 26 18 19 15232 56 0 0 0 0 15232 56
123 290 710 290 0 710 0 1000 25 26 25 26 19 20 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0
124 320 680 320 0 680 0 1000 25 26 25 26 19 20 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0
125 290 710 290 30 680 0 1000 25 26 25 26 19 20 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0 25 26 25 26 19 20 0 0 0 0 0 0 0 0
126 320 680 320 30 650 0 1000 25 26 25 26 19 20 18224 67 0 0 0 0 18224 67 12 12 12 12 3 3 18224 67 0 0 0 0 18224 67 25 26 25 26 19 20 18224 67 0 0 0 0 18224 67 12 12 12 12 2 2 18224 67 0 0 0 0 18224 67 25 26 25 26 19 20 18224 67 0 0 0 0 18224 67 25 26 25 26 19 20 18224 67 0 0 0 0 18224 67
127 350 650 350 0 650 0 1000 25 26 25 26 20 21 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 20 21 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 20 21 0 0 0 0 0 0 0 0 25 26 25 26 20 21 0 0 0 0 0 0 0 0
128 380 620 380 0 620 0 1000 25 26 25 26 20 21 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 20 21 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 20 21 0 0 0 0 0 0 0 0 25 26 25 26 20 21 0 0 0 0 0 0 0 0
129 350 650 350 30 620 0 1000 25 26 25 26 20 21 330331 4 330331 4 0 0 0 0 12 12 12 12 3 3 330331 4 330331 4 0 0 0 0 25 26 25 26 20 21 330331 4 330331 4 0 0 0 0 12 12 12 12 2 2 330331 4 330331 4 0 0 0 0 25 26 25 26 20 21 330331 4 330331 4 0 0 0 0 25 26 25 26 20 21 330331 4 330331 4 0 0 0 0
130 380 620 380 29 591 0 1000 25 26 25 26 20 21 99603 72 0 0 80291 1 19312 71 12 12 12 12 3 3 99603 72 0 0 80291 1 19312 71 25 26 25 26 20 21 99603 72 0 0 80291 1 19312 71 12 12 12 12 2 2 99603 72 0 0 80291 1 19312 71 25 26 25 26 20 21 99603 72 0 0 80291 1 19312 71 25 26 25 26 20 21 99603 72 0 0 80291 1 19312 71
131 410 590 410 0 590 0 1000 25 26 25 26 21 22 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 21 22 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 21 22 0 0 0 0 0 0 0 0 25 26 25 26 21 22 0 0 0 0 0 0 0 0
132 380 620 380 30 590 0 1000 25 26 25 26 21 22 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 21 22 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 21 22 0 0 0 0 0 0 0 0 25 26 25 26 21 22 0 0 0 0 0 0 0 0
133 350 650 350 60 590 0 1000 25 26 25 26 21 22 82711 1 82711 1 0 0 0 0 12 12 12 12 3 3 82711 1 82711 1 0 0 0 0 25 26 25 26 21 22 82711 1 82711 1 0 0 0 0 12 12 12 12 2 2 82711 1 82711 1 0 0 0 0 25 26 25 26 21 22 82711 1 82711 1 0 0 0 0 25 26 25 26 21 22 82711 1 82711 1 0 0 0 0
134 380 620 380 58 562 0 1000 25 26 25 26 21 22 97155 63 0 0 80291 1 16864 62 12 12 12 12 3 3 97155 63 0 0 80291 1 16864 62 25 26 25 26 21 22 97155 63 0 0 80291 1 16864 62 12 12 12 12 2 2 97155 63 0 0 80291 1 16864 62 25 26 25 26 21 22 97155 63 0 0 80291 1 16864 62 25 26 25 26 21 22 97155 63 0 0 80291 1 16864 62
135 410 590 410 0 590 0 1000 25 26 25 26 22 23 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 22 23 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 22 23 0 0 0 0 0 0 0 0 25 26 25 26 22 23 0 0 0 0 0 0 0 0
136 380 620 380 30 590 0 1000 25 26 25 26 22 23 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 22 23 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 22 23 0 0 0 0 0 0 0 0 25 26 25 26 22 23 0 0 0 0 0 0 0 0
137 410 590 410 29 561 0 1000 25 26 25 26 22 23 82423 1 82423 1 0 0 0 0 12 12 12 12 3 3 82423 1 82423 1 0 0 0 0 25 26 25 26 22 23 82423 1 82423 1 0 0 0 0 12 12 12 12 2 2 82423 1 82423 1 0 0 0 0 25 26 25 26 22 23 82423 1 82423 1 0 0 0 0 25 26 25 26 22 23 82423 1 82423 1 0 0 0 0
138 380 620 380 59 561 0 1000 25 26 25 26 22 23 98515 68 0 0 80291 1 18224 67 12 12 12 12 3 3 98515 68 0 0 80291 1 18224 67 25 26 25 26 22 23 98515 68 0 0 80291 1 18224 67 12 12 12 12 2 2 98515 68 0 0 80291 1 18224 67 25 26 25 26 22 23 98515 68 0 0 80291 1 18224 67 25 26 25 26 22 23 98515 68 0 0 80291 1 18224 67
139 350 650 350 0 650 0 1000 25 26 25 26 23 24 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 23 24 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 23 24 0 0 0 0 0 0 0 0 25 26 25 26 23 24 0 0 0 0 0 0 0 0
140 380 620 380 0 620 0 1000 25 26 25 26 23 24 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 23 24 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 23 24 0 0 0 0 0 0 0 0 25 26 25 26 23 24 0 0 0 0 0 0 0 0
141 350 650 350 30 620 0 1000 25 26 25 26 23 24 247749 3 247749 3 0 0 0 0 12 12 12 12 3 3 247749 3 247749 3 0 0 0 0 25 26 25 26 23 24 247749 3 247749 3 0 0 0 0 12 12 12 12 2 2 247749 3 247749 3 0 0 0 0 25 26 25 26 23 24 247749 3 247749 3 0 0 0 0 25 26 25 26 23 24 247749 3 247749 3 0 0 0 0
142 320 680 320 60 620 0 1000 25 26 25 26 23 24 95251 56 0 0 80291 1 14960 55 12 12 12 12 3 3 95251 56 0 0 80291 1 14960 55 25 26 25 26 23 24 95251 56 0 0 80291 1 14960 55 12 12 12 12 2 2 95251 56 0 0 80291 1 14960 55 25 26 25 26 23 24 95251 56 0 0 80291 1 14960 55 25 26 25 26 23 24 95251 56 0 0 80291 1 14960 55
143 350 650 350 0 650 0 1000 25 26 25 26 24 25 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 24 25 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 24 25 0 0 0 0 0 0 0 0 25 26 25 26 24 25 0 0 0 0 0 0 0 0
144 380 620 380 0 620 0 1000 25 26 25 26 24 25 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 24 25 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 24 25 0 0 0 0 0 0 0 0 25 26 25 26 24 25 0 0 0 0 0 0 0 0
145 410 590 410 0 590 0 1000 25 26 25 26 24 25 328794 4 328794 4 0 0 0 0 12 12 12 12 3 3 328794 4 328794 4 0 0 0 0 25 26 25 26 24 25 328794 4 328794 4 0 0 0 0 12 12 12 12 2 2 328794 4 328794 4 0 0 0 0 25 26 25 26 24 25 328794 4 328794 4 0 0 0 0 25 26 25 26 24 25 328794 4 328794 4 0 0 0 0
146 440 560 440 0 560 0 1000 25 26 25 26 24 25 97425 64 0 0 80289 1 17136 63 12 12 12 12 3 3 97425 64 0 0 80289 1 17136 63 25 26 25 26 24 25 97425 64 0 0 80289 1 17136 63 12 12 12 12 2 2 97425 64 0 0 80289 1 17136 63 25 26 25 26 24 25 97425 64 0 0 80289 1 17136 63 25 26 25 26 24 25 97425 64 0 0 80289 1 17136 63
147 410 590 410 0 590 0 1000 25 26 25 26 24 25 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 25 26 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 25 26 0 0 0 0 0 0 0 0 25 26 25 26 25 26 0 0 0 0 0 0 0 0
148 380 620 380 30 590 0 1000 25 26 25 26 24 25 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 25 26 25 26 25 26 0 0 0 0 0 0 0 0 12 12 12 12 2 2 0 0 0 0 0 0 0 0 25 26 25 26 25 26 0 0 0 0 0 0 0 0 25 26 25 26 25 26 0 0 0 0 0 0 0 0
149 787 213 787 13 200 0 1000 25 26 25 26 24 25 82455 1 82455 1 0 0 0 0 12 12 12 12 3 3 82455 1 82455 1 0 0 0 0 25 26 25 26 25 26 82455 1 82455 1 0 0 0 0 12 12 12 12 2 2 82455 1 82455 1 0 0 0 0 25 26 25 26 25 26 82455 1 82455 1 0 0 0 0 25 26 25 26 25 26 82455 1 82455 1 0 0 0 0
150 278 722 278 522 200 0 1000 25 26 25 26 24 25 86547 24 0 0 80291 1 6256 23 12 12 12 12 3 3 86547 24 0 0 80291 1 6256 23 25 26 25 26 25 26 86547 24 0 0 80291 1 6256 23 12 12 12 12 2 2 86547 24 0 0 80291 1 6256 23 25 26 25 26 25 26 86547 24 0 0 80291 1 6256 23 25 26 25 26 25 26 86547 24 0 0 80291 1 6256 23
151 265 735 265 0 735 0 1000 26 27 25 26 26 27 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 26 27 12 12 26 27 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0
152 425 575 425 0 575 0 1000 26 27 25 26 26 27 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 26 27 12 12 26 27 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0
153 813 187 813 0 187 0 1000 26 27 25 26 26 27 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 26 27 12 12 26 27 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0
154 701 299 701 112 187 0 1000 26 27 25 26 26 27 5440 20 0 0 0 0 5440 20 12 12 12 12 3 3 5440 20 0 0 0 0 5440 20 26 27 25 26 26 27 5440 20 0 0 0 0 5440 20 26 27 12 12 26 27 5440 20 0 0 0 0 5440 20 26 27 25 26 26 27 5440 20 0 0 0 0 5440 20 26 27 25 26 26 27 5440 20 0 0 0 0 5440 20
155 612 388 612 0 388 0 1000 26 27 25 26 26 27 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 27 28 25 26 27 28 0 0 0 0 0 0 0 0 27 28 12 12 27 28 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 27 28 25 26 27 28 0 0 0 0 0 0 0 0
156 169 831 169 443 388 0 1000 26 27 25 26 26 27 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 27 28 25 26 27 28 0 0 0 0 0 0 0 0 27 28 12 12 27 28 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 27 28 25 26 27 28 0 0 0 0 0 0 0 0
157 671 329 671 171 158 0 1000 26 27 25 26 26 27 0 0 0 0 0 0 0 0 12 12 12 12 3 3 0 0 0 0 0 0 0 0 27 28 25 26 27 28 0 0 0 0 0 0 0 0 27 28 12 12 27 28 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 27 28 25 26 27 28 0 0 0 0 0 0 0 0
158 110 890 110 732 158 0 1000 26 27 25 26 26 27 4080 15 0 0 0 0 4080 15 12 12 12 12 3 3 4080 15 0 0 0 0 4080 15 27 28 25 26 27 28 4080 15 0 0 0 0 4080 15 27 28 12 12 27 28 4080 15 0 0 0 0 4080 15 26 27 25 26 26 27 4080 15 0 0 0 0 4080 15 27 28 25 26 27 28 4080 15 0 0 0 0 4080 15
159 683 317 683 0 317 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
160 662 338 662 21 317 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
161 615 385 615 68 317 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
162 199 801 199 484 317 0 1000 28 29 25 26 28 29 10880 40 0 0 0 0 10880 40 28 29 12 12 28 29 10880 40 0 0 0 0 10880 40 28 29 25 26 28 29 10880 40 0 0 0 0 10880 40 28 29 12 12 28 29 10880 40 0 0 0 0 10880 40 26 27 25 26 26 27 10880 40 0 0 0 0 10880 40 28 29 25 26 28 29 10880 40 0 0 0 0 10880 40
163 512 488 512 0 488 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
164 683 317 683 0 317 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
165 167 833 167 516 317 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
166 888 112 888 72 40 0 1000 28 29 25 26 28 29 7344 27 0 0 0 0 7344 27 28 29 12 12 28 29 7344 27 0 0 0 0 7344 27 28 29 25 26 28 29 7344 27 0 0 0 0 7344 27 28 29 12 12 28 29 7344 27 0 0 0 0 7344 27 26 27 25 26 26 27 7344 27 0 0 0 0 7344 27 28 29 25 26 28 29 7344 27 0 0 0 0 7344 27
167 510 490 510 0 490 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
168 773 227 773 0 227 0 1000 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0 28 29 12 12 28 29 0 0 0 0 0 0 0 0 26 27 25 26 26 27 0 0 0 0 0 0 0 0 28 29 25 26 28 29 0 0 0 0 0 0 0 0
169 583 417 583 190 227 0 1000 28 29 25 26 28 29 81303 1 81303 1 0 0 0 0 28 29 12 12 28 29 81303 1 81303 1 0 0 0 0 28 29 25 26 28 29 81303 1 81303 1 0 0 0 0 28 29 12 12 28 29 81303 1 81303 1 0 0 0 0 26 27 25 26 26 27 81303 1 81303 1 0 0 0 0 28 29 25 26 28 29 81303 1 81303 1 0 0 0 0
170 306 694 306 467 227 0 1000 28 29 25 26 28 29 87363 27 0 0 80291 1 7072 26 28 29 12 12 28 29 87363 27 0 0 80291 1 7072 26 28 29 25 26 28 29 87363 27 0 0 80291 1 7072 26 28 29 12 12 28 29 87363 27 0 0 80291 1 7072 26 26 27 25 26 26 27 87363 27 0 0 80291 1 7072 26 28 29 25 26 28 29 87363 27 0 0 80291 1 7072 26
171 209 791 209 0 791 0 1000 29 32 25 26 29 32 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 29 32 25 26 29 32 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 29 32 25 26 29 32 0 0 0 0 0 0 0 0 29 32 25 26 29 32 0 0 0 0 0 0 0 0
172 121 879 121 88 791 0 1000 29 32 25 26 29 32 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 29 32 25 26 29 32 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 29 32 25 26 29 32 0 0 0 0 0 0 0 0 29 32 25 26 29 32 0 0 0 0 0 0 0 0
173 805 195 805 17 178 0 1000 29 32 25 26 29 32 325084 4 325084 4 0 0 0 0 29 32 12 12 29 32 325084 4 325084 4 0 0 0 0 29 32 25 26 29 32 325084 4 325084 4 0 0 0 0 29 32 12 12 29 32 325084 4 325084 4 0 0 0 0 29 32 25 26 29 32 325084 4 325084 4 0 0 0 0 29 32 25 26 29 32 325084 4 325084 4 0 0 0 0
174 484 516 484 338 178 0 1000 29 32 25 26 29 32 83283 12 0 0 80291 1 2992 11 29 32 12 12 29 32 83283 12 0 0 80291 1 2992 11 29 32 25 26 29 32 83283 12 0 0 80291 1 2992 11 29 32 12 12 29 32 83283 12 0 0 80291 1 2992 11 29 32 25 26 29 32 83283 12 0 0 80291 1 2992 11 29 32 25 26 29 32 83283 12 0 0 80291 1 2992 11
175 614 386 614 0 386 0 1000 30 33 25 26 30 33 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0
176 799 201 799 0 201 0 1000 30 33 25 26 30 33 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0
177 219 781 219 580 201 0 1000 30 33 25 26 30 33 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0 29 32 12 12 29 32 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0 30 33 25 26 30 33 0 0 0 0 0 0 0 0
178 138 862 138 661 201 0 1000 30 33 25 26 30 33 6528 24 0 0 0 0 6528 24 29 32 12 12 29 32 6528 24 0 0 0 0 6528 24 30 33 25 26 30 33 6528 24 0 0 0 0 6528 24 29 32 12 12 29 32 6528 24 0 0 0 0 6528 24 30 33 25 26 30 33 6528 24 0 0 0 0 6528 24 30 33 25 26 30 33 6528 24 0 0 0 0 6528 24
179 375 625 375 0 625 0 1000 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 12 12 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 12 12 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0
180 427 573 427 0 573 0 1000 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 12 12 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 12 12 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0
181 524 476 524 0 476 0 1000 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 12 12 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 12 12 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0
182 815 185 815 0 185 0 1000 31 34 25 26 31 34 14144 52 0 0 0 0 14144 52 31 34 12 12 31 34 14144 52 0 0 0 0 14144 52 31 34 25 26 31 34 14144 52 0 0 0 0 14144 52 31 34 12 12 31 34 14144 52 0 0 0 0 14144 52 31 34 25 26 31 34 14144 52 0 0 0 0 14144 52 31 34 25 26 31 34 14144 52 0 0 0 0 14144 52
183 197 803 197 0 803 0 1000 31 34 25 26 31 34 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 32 35 25 26 32 35 0 0 0 0 0 0 0 0 32 35 25 26 32 35 0 0 0 0 0 0 0 0
184 778 222 778 0 222 0 1000 31 34 25 26 31 34 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 32 35 25 26 32 35 0 0 0 0 0 0 0 0 32 35 25 26 32 35 0 0 0 0 0 0 0 0
185 189 811 189 589 222 0 1000 31 34 25 26 31 34 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 32 35 25 26 32 35 0 0 0 0 0 0 0 0 32 35 25 26 32 35 0 0 0 0 0 0 0 0
186 273 727 273 537 190 0 1000 31 34 25 26 31 34 5712 21 0 0 0 0 5712 21 32 35 12 12 32 35 5712 21 0 0 0 0 5712 21 31 34 25 26 31 34 5712 21 0 0 0 0 5712 21 32 35 12 12 32 35 5712 21 0 0 0 0 5712 21 32 35 25 26 32 35 5712 21 0 0 0 0 5712 21 32 35 25 26 32 35 5712 21 0 0 0 0 5712 21
187 657 343 657 0 343 0 1000 33 36 25 26 33 36 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 33 36 12 12 33 36 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0
188 257 743 257 400 343 0 1000 33 36 25 26 33 36 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 33 36 12 12 33 36 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0
189 806 194 806 98 96 0 1000 33 36 25 26 33 36 243333 3 243333 3 0 0 0 0 32 35 12 12 32 35 243333 3 243333 3 0 0 0 0 31 34 25 26 31 34 243333 3 243333 3 0 0 0 0 33 36 12 12 33 36 243333 3 243333 3 0 0 0 0 33 36 25 26 33 36 243333 3 243333 3 0 0 0 0 33 36 25 26 33 36 243333 3 243333 3 0 0 0 0
190 897 103 897 52 51 0 1000 33 36 25 26 33 36 84915 18 0 0 80291 1 4624 17 32 35 12 12 32 35 84915 18 0 0 80291 1 4624 17 31 34 25 26 31 34 84915 18 0 0 80291 1 4624 17 33 36 12 12 33 36 84915 18 0 0 80291 1 4624 17 33 36 25 26 33 36 84915 18 0 0 80291 1 4624 17 33 36 25 26 33 36 84915 18 0 0 80291 1 4624 17
191 442 558 442 0 558 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
192 152 848 152 290 558 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 32 35 12 12 32 35 0 0 0 0 0 0 0 0 31 34 25 26 31 34 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
193 447 553 447 184 369 0 1000 34 37 25 26 34 37 242949 3 242949 3 0 0 0 0 32 35 12 12 32 35 242949 3 242949 3 0 0 0 0 31 34 25 26 31 34 242949 3 242949 3 0 0 0 0 34 37 12 12 34 37 242949 3 242949 3 0 0 0 0 33 36 25 26 33 36 242949 3 242949 3 0 0 0 0 34 37 25 26 34 37 242949 3 242949 3 0 0 0 0
194 852 148 852 57 91 0 1000 34 37 25 26 34 37 93891 51 0 0 80291 1 13600 50 32 35 12 12 32 35 93891 51 0 0 80291 1 13600 50 31 34 25 26 31 34 93891 51 0 0 80291 1 13600 50 34 37 12 12 34 37 93891 51 0 0 80291 1 13600 50 33 36 25 26 33 36 93891 51 0 0 80291 1 13600 50 34 37 25 26 34 37 93891 51 0 0 80291 1 13600 50
195 803 197 803 0 197 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
196 776 224 776 27 197 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
197 496 504 496 307 197 0 1000 34 37 25 26 34 37 82039 1 82039 1 0 0 0 0 34 37 12 12 34 37 82039 1 82039 1 0 0 0 0 34 37 25 26 34 37 82039 1 82039 1 0 0 0 0 34 37 12 12 34 37 82039 1 82039 1 0 0 0 0 33 36 25 26 33 36 82039 1 82039 1 0 0 0 0 34 37 25 26 34 37 82039 1 82039 1 0 0 0 0
198 330 670 330 473 197 0 1000 34 37 25 26 34 37 84643 17 0 0 80291 1 4352 16 34 37 12 12 34 37 84643 17 0 0 80291 1 4352 16 34 37 25 26 34 37 84643 17 0 0 80291 1 4352 16 34 37 12 12 34 37 84643 17 0 0 80291 1 4352 16 33 36 25 26 33 36 84643 17 0 0 80291 1 4352 16 34 37 25 26 34 37 84643 17 0 0 80291 1 4352 16
199 490 510 490 0 510 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
200 748 252 748 0 252 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
201 268 732 268 480 252 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 33 36 25 26 33 36 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
202 467 533 467 343 190 0 1000 34 37 25 26 34 37 5440 20 0 0 0 0 5440 20 34 37 12 12 34 37 5440 20 0 0 0 0 5440 20 34 37 25 26 34 37 5440 20 0 0 0 0 5440 20 34 37 12 12 34 37 5440 20 0 0 0 0 5440 20 33 36 25 26 33 36 5440 20 0 0 0 0 5440 20 34 37 25 26 34 37 5440 20 0 0 0 0 5440 20
203 187 813 187 0 813 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
204 254 746 254 0 746 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
205 786 214 786 0 214 0 1000 34 37 25 26 34 37 243237 3 243237 3 0 0 0 0 34 37 12 12 34 37 243237 3 243237 3 0 0 0 0 34 37 25 26 34 37 243237 3 243237 3 0 0 0 0 34 37 12 12 34 37 243237 3 243237 3 0 0 0 0 34 37 25 26 34 37 243237 3 243237 3 0 0 0 0 34 37 25 26 34 37 243237 3 243237 3 0 0 0 0
206 739 261 739 47 214 0 1000 34 37 25 26 34 37 85459 20 0 0 80291 1 5168 19 34 37 12 12 34 37 85459 20 0 0 80291 1 5168 19 34 37 25 26 34 37 85459 20 0 0 80291 1 5168 19 34 37 12 12 34 37 85459 20 0 0 80291 1 5168 19 34 37 25 26 34 37 85459 20 0 0 80291 1 5168 19 34 37 25 26 34 37 85459 20 0 0 80291 1 5168 19
207 669 331 669 0 331 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
208 716 284 716 0 284 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
209 555 445 555 161 284 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0
210 175 825 175 541 284 0 1000 34 37 25 26 34 37 7344 27 0 0 0 0 7344 27 34 37 12 12 34 37 7344 27 0 0 0 0 7344 27 34 37 25 26 34 37 7344 27 0 0 0 0 7344 27 34 37 12 12 34 37 7344 27 0 0 0 0 7344 27 34 37 25 26 34 37 7344 27 0 0 0 0 7344 27 34 37 25 26 34 37 7344 27 0 0 0 0 7344 27
211 834 166 834 0 166 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 35 42 25 26 35 42 0 0 0 0 0 0 0 0
212 640 360 640 194 166 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 35 42 25 26 35 42 0 0 0 0 0 0 0 0
213 718 282 718 151 131 0 1000 34 37 25 26 34 37 162605 2 162605 2 0 0 0 0 34 37 12 12 34 37 162605 2 162605 2 0 0 0 0 34 37 25 26 34 37 162605 2 162605 2 0 0 0 0 34 37 12 12 34 37 162605 2 162605 2 0 0 0 0 34 37 25 26 34 37 162605 2 162605 2 0 0 0 0 35 42 25 26 35 42 162605 2 162605 2 0 0 0 0
214 677 323 677 192 131 0 1000 34 37 25 26 34 37 84098 15 0 0 80290 1 3808 14 34 37 12 12 34 37 84098 15 0 0 80290 1 3808 14 34 37 25 26 34 37 84098 15 0 0 80290 1 3808 14 34 37 12 12 34 37 84098 15 0 0 80290 1 3808 14 34 37 25 26 34 37 84098 15 0 0 80290 1 3808 14 35 42 25 26 35 42 84098 15 0 0 80290 1 3808 14
215 893 107 893 0 107 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
216 876 124 876 17 107 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
217 440 560 440 453 107 0 1000 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
218 714 286 714 232 54 0 1000 34 37 25 26 34 37 2720 10 0 0 0 0 2720 10 34 37 12 12 34 37 2720 10 0 0 0 0 2720 10 34 37 25 26 34 37 2720 10 0 0 0 0 2720 10 34 37 12 12 34 37 2720 10 0 0 0 0 2720 10 34 37 25 26 34 37 2720 10 0 0 0 0 2720 10 36 43 25 26 36 43 2720 10 0 0 0 0 2720 10
219 632 368 632 0 368 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
220 593 407 593 39 368 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
221 798 202 798 20 182 0 1000 36 43 25 26 36 43 80759 1 80759 1 0 0 0 0 36 43 12 12 36 43 80759 1 80759 1 0 0 0 0 36 43 25 26 36 43 80759 1 80759 1 0 0 0 0 34 37 12 12 34 37 80759 1 80759 1 0 0 0 0 34 37 25 26 34 37 80759 1 80759 1 0 0 0 0 36 43 25 26 36 43 80759 1 80759 1 0 0 0 0
222 897 103 897 10 93 0 1000 36 43 25 26 36 43 85187 19 0 0 80291 1 4896 18 36 43 12 12 36 43 85187 19 0 0 80291 1 4896 18 36 43 25 26 36 43 85187 19 0 0 80291 1 4896 18 34 37 12 12 34 37 85187 19 0 0 80291 1 4896 18 34 37 25 26 34 37 85187 19 0 0 80291 1 4896 18 36 43 25 26 36 43 85187 19 0 0 80291 1 4896 18
223 627 373 627 0 373 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
224 362 638 362 265 373 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
225 320 680 320 307 373 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 34 37 12 12 34 37 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
226 763 237 763 105 132 0 1000 36 43 25 26 36 43 11968 44 0 0 0 0 11968 44 36 43 12 12 36 43 11968 44 0 0 0 0 11968 44 36 43 25 26 36 43 11968 44 0 0 0 0 11968 44 34 37 12 12 34 37 11968 44 0 0 0 0 11968 44 34 37 25 26 34 37 11968 44 0 0 0 0 11968 44 36 43 25 26 36 43 11968 44 0 0 0 0 11968 44
227 176 824 176 0 824 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
228 110 890 110 66 824 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 34 37 25 26 34 37 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0
229 422 578 422 39 539 0 1000 36 43 25 26 36 43 163694 2 163694 2 0 0 0 0 36 43 12 12 36 43 163694 2 163694 2 0 0 0 0 36 43 25 26 36 43 163694 2 163694 2 0 0 0 0 36 43 12 12 36 43 163694 2 163694 2 0 0 0 0 34 37 25 26 34 37 163694 2 163694 2 0 0 0 0 36 43 25 26 36 43 163694 2 163694 2 0 0 0 0
230 103 897 103 358 539 0 1000 36 43 25 26 36 43 97427 64 0 0 80291 1 17136 63 36 43 12 12 36 43 97427 64 0 0 80291 1 17136 63 36 43 25 26 36 43 97427 64 0 0 80291 1 17136 63 36 43 12 12 36 43 97427 64 0 0 80291 1 17136 63 34 37 25 26 34 37 97427 64 0 0 80291 1 17136 63 36 43 25 26 36 43 97427 64 0 0 80291 1 17136 63
231 737 263 737 0 263 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0
232 787 213 787 0 213 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0
233 112 888 112 675 213 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0
234 834 166 834 126 40 0 1000 36 43 25 26 36 43 6528 24 0 0 0 0 6528 24 36 43 12 12 36 43 6528 24 0 0 0 0 6528 24 36 43 25 26 36 43 6528 24 0 0 0 0 6528 24 36 43 12 12 36 43 6528 24 0 0 0 0 6528 24 37 47 25 26 37 47 6528 24 0 0 0 0 6528 24 37 47 25 26 37 47 6528 24 0 0 0 0 6528 24
235 824 176 824 0 176 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0 38 48 25 26 38 48 0 0 0 0 0 0 0 0
236 237 763 237 587 176 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0 38 48 25 26 38 48 0 0 0 0 0 0 0 0
237 674 326 674 254 72 0 1000 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 37 47 25 26 37 47 0 0 0 0 0 0 0 0 38 48 25 26 38 48 0 0 0 0 0 0 0 0
238 876 124 876 91 33 0 1000 36 43 25 26 36 43 1632 6 0 0 0 0 1632 6 36 43 12 12 36 43 1632 6 0 0 0 0 1632 6 36 43 25 26 36 43 1632 6 0 0 0 0 1632 6 36 43 12 12 36 43 1632 6 0 0 0 0 1632 6 37 47 25 26 37 47 1632 6 0 0 0 0 1632 6 38 48 25 26 38 48 1632 6 0 0 0 0 1632 6
239 377 623 377 0 623 0 1000 39 49 25 26 39 49 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 39 49 12 12 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0
240 711 289 711 0 289 0 1000 39 49 25 26 39 49 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 39 49 12 12 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0
241 775 225 775 0 225 0 1000 39 49 25 26 39 49 0 0 0 0 0 0 0 0 36 43 12 12 36 43 0 0 0 0 0 0 0 0 36 43 25 26 36 43 0 0 0 0 0 0 0 0 39 49 12 12 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0
242 163 837 163 612 225 0 1000 39 49 25 26 39 49 4352 16 0 0 0 0 4352 16 36 43 12 12 36 43 4352 16 0 0 0 0 4352 16 36 43 25 26 36 43 4352 16 0 0 0 0 4352 16 39 49 12 12 39 49 4352 16 0 0 0 0 4352 16 39 49 25 26 39 49 4352 16 0 0 0 0 4352 16 39 49 25 26 39 49 4352 16 0 0 0 0 4352 16
243 108 892 108 0 892 0 1000 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 12 12 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 12 12 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0
244 200 800 200 0 800 0 1000 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 12 12 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 12 12 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0 39 49 25 26 39 49 0 0 0 0 0 0 0 0
245 170 830 170 30 800 0 1000 39 49 25 26 39 49 323802 4 323802 4 0 0 0 0 39 49 12 12 39 49 323802 4 323802 4 0 0 0 0 39 49 25 26 39 49 323802 4 323802 4 0 0 0 0 39 49 12 12 39 49 323802 4 323802 4 0 0 0 0 39 49 25 26 39 49 323802 4 323802 4 0 0 0 0 39 49 25 26 39 49 323802 4 323802 4 0 0 0 0
246 140 860 140 60 800 0 1000 44 61 44 61 39 49 101235 78 0 0 80291 1 20944 77 44 61 44 61 39 49 101235 78 0 0 80291 1 20944 77 44 61 44 61 39 49 101235 78 0 0 80291 1 20944 77 44 61 44 61 39 49 101235 78 0 0 80291 1 20944 77 44 61 44 61 39 49 101235 78 0 0 80291 1 20944 77 44 61 44 61 39 49 101235 78 0 0 80291 1 20944 77
247 110 890 110 0 890 0 1000 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0
248 100 900 100 10 890 0 1000 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0 44 61 44 61 40 51 0 0 0 0 0 0 0 0
249 130 870 130 10 860 0 1000 44 61 44 61 40 51 165806 2 165806 2 0 0 0 0 44 61 44 61 40 51 165806 2 165806 2 0 0 0 0 44 61 44 61 40 51 165806 2 165806 2 0 0 0 0 44 61 44 61 40 51 165806 2 165806 2 0 0 0 0 44 61 44 61 40 51 165806 2 165806 2 0 0 0 0 44 61 44 61 40 51 165806 2 165806 2 0 0 0 0
250 100 900 100 40 860 0 1000 45 62 45 62 40 51 102051 81 0 0 80291 1 21760 80 45 62 45 62 40 51 102051 81 0 0 80291 1 21760 80 45 62 45 62 40 51 102051 81 0 0 80291 1 21760 80 45 62 45 62 40 51 102051 81 0 0 80291 1 21760 80 45 62 45 62 40 51 102051 81 0 0 80291 1 21760 80 45 62 45 62 40 51 102051 81 0 0 80291 1 21760 80
251 100 900 100 0 900 0 1000 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0
252 100 900 100 0 900 0 1000 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0 45 62 45 62 40 51 0 0 0 0 0 0 0 0
253 130 870 130 0 870 0 1000 45 62 45 62 40 51 165998 2 165998 2 0 0 0 0 45 62 45 62 40 51 165998 2 165998 2 0 0 0 0 45 62 45 62 40 51 165998 2 165998 2 0 0 0 0 45 62 45 62 40 51 165998 2 165998 2 0 0 0 0 45 62 45 62 40 51 165998 2 165998 2 0 0 0 0 45 62 45 62 40 51 165998 2 165998 2 0 0 0 0
254 160 840 160 0 840 0 1000 46 63 46 63 40 51 101507 79 0 0 80291 1 21216 78 46 63 46 63 40 51 101507 79 0 0 80291 1 21216 78 46 63 46 63 40 51 101507 79 0 0 80291 1 21216 78 46 63 46 63 40 51 101507 79 0 0 80291 1 21216 78 46 63 46 63 40 51 101507 79 0 0 80291 1 21216 78 46 63 46 63 40 51 101507 79 0 0 80291 1 21216 78
255 130 870 130 0 870 0 1000 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0
256 160 840 160 0 840 0 1000 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0 46 63 46 63 41 53 0 0 0 0 0 0 0 0
257 130 870 130 30 840 0 1000 46 63 46 63 41 53 82935 1 82935 1 0 0 0 0 46 63 46 63 41 53 82935 1 82935 1 0 0 0 0 46 63 46 63 41 53 82935 1 82935 1 0 0 0 0 46 63 46 63 41 53 82935 1 82935 1 0 0 0 0 46 63 46 63 41 53 82935 1 82935 1 0 0 0 0 46 63 46 63 41 53 82935 1 82935 1 0 0 0 0
258 100 900 100 60 840 0 1000 47 64 47 64 41 53 107491 101 0 0 80291 1 27200 100 47 64 47 64 41 53 107491 101 0 0 80291 1 27200 100 47 64 47 64 41 53 107491 101 0 0 80291 1 27200 100 47 64 47 64 41 53 107491 101 0 0 80291 1 27200 100 47 64 47 64 41 53 107491 101 0 0 80291 1 27200 100 47 64 47 64 41 53 107491 101 0 0 80291 1 27200 100
259 100 900 100 0 900 0 1000 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0
260 130 870 130 0 870 0 1000 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0 47 64 47 64 41 53 0 0 0 0 0 0 0 0
261 160 840 160 0 840 0 1000 47 64 47 64 41 53 418195 5 418195 5 0 0 0 0 47 64 47 64 41 53 418195 5 418195 5 0 0 0 0 47 64 47 64 41 53 418195 5 418195 5 0 0 0 0 47 64 47 64 41 53 418195 5 418195 5 0 0 0 0 47 64 47 64 41 53 418195 5 418195 5 0 0 0 0 47 64 47 64 41 53 418195 5 418195 5 0 0 0 0
262 130 870 130 30 840 0 1000 48 65 48 65 41 53 101779 80 0 0 80291 1 21488 79 48 65 48 65 41 53 101779 80 0 0 80291 1 21488 79 48 65 48 65 41 53 101779 80 0 0 80291 1 21488 79 48 65 48 65 41 53 101779 80 0 0 80291 1 21488 79 48 65 48 65 41 53 101779 80 0 0 80291 1 21488 79 48 65 48 65 41 53 101779 80 0 0 80291 1 21488 79
263 160 840 160 0 840 0 1000 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0
264 130 870 130 30 840 0 1000 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0 48 65 48 65 42 55 0 0 0 0 0 0 0 0
265 160 840 160 29 811 0 1000 48 65 48 65 42 55 165934 2 165934 2 0 0 0 0 48 65 48 65 42 55 165934 2 165934 2 0 0 0 0 48 65 48 65 42 55 165934 2 165934 2 0 0 0 0 48 65 48 65 42 55 165934 2 165934 2 0 0 0 0 48 65 48 65 42 55 165934 2 165934 2 0 0 0 0 48 65 48 65 42 55 165934 2 165934 2 0 0 0 0
266 130 870 130 59 811 0 1000 49 66 49 66 42 55 103139 85 0 0 80291 1 22848 84 49 66 49 66 42 55 103139 85 0 0 80291 1 22848 84 49 66 49 66 42 55 103139 85 0 0 80291 1 22848 84 49 66 49 66 42 55 103139 85 0 0 80291 1 22848 84 49 66 49 66 42 55 103139 85 0 0 80291 1 22848 84 49 66 49 66 42 55 103139 85 0 0 80291 1 22848 84
267 160 840 160 0 840 0 1000 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0
268 190 810 190 0 810 0 1000 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0 49 66 49 66 42 55 0 0 0 0 0 0 0 0
269 160 840 160 30 810 0 1000 49 66 49 66 42 55 249381 3 249381 3 0 0 0 0 49 66 49 66 42 55 249381 3 249381 3 0 0 0 0 49 66 49 66 42 55 249381 3 249381 3 0 0 0 0 49 66 49 66 42 55 249381 3 249381 3 0 0 0 0 49 66 49 66 42 55 249381 3 249381 3 0 0 0 0 49 66 49 66 42 55 249381 3 249381 3 0 0 0 0
270 130 870 130 60 810 0 1000 49 66 49 66 42 55 99875 73 0 0 80291 1 19584 72 49 66 49 66 42 55 99875 73 0 0 80291 1 19584 72 49 66 49 66 42 55 99875 73 0 0 80291 1 19584 72 49 66 49 66 42 55 99875 73 0 0 80291 1 19584 72 49 66 49 66 42 55 99875 73 0 0 80291 1 19584 72 49 66 49 66 42 55 99875 73 0 0 80291 1 19584 72
271 100 900 100 0 900 0 1000 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0
272 100 900 100 0 900 0 1000 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0 49 66 49 66 43 57 0 0 0 0 0 0 0 0
273 100 900 100 0 900 0 1000 49 66 49 66 43 57 413714 5 413714 5 0 0 0 0 49 66 49 66 43 57 413714 5 413714 5 0 0 0 0 49 66 49 66 43 57 413714 5 413714 5 0 0 0 0 49 66 49 66 43 57 413714 5 413714 5 0 0 0 0 49 66 49 66 43 57 413714 5 413714 5 0 0 0 0 49 66 49 66 43 57 413714 5 413714 5 0 0 0 0
274 100 900 100 0 900 0 1000 51 68 51 68 43 57 101235 78 0 0 80291 1 20944 77 51 68 51 68 43 57 101235 78 0 0 80291 1 20944 77 51 68 51 68 43 57 101235 78 0 0 80291 1 20944 77 51 68 51 68 43 57 101235 78 0 0 80291 1 20944 77 51 68 51 68 43 57 101235 78 0 0 80291 1 20944 77 51 68 51 68 43 57 101235 78 0 0 80291 1 20944 77
275 100 900 100 0 900 0 1000 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0
276 130 870 130 0 870 0 1000 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0 51 68 51 68 43 57 0 0 0 0 0 0 0 0
277 100 900 100 30 870 0 1000 51 68 51 68 43 57 248709 3 248709 3 0 0 0 0 51 68 51 68 43 57 248709 3 248709 3 0 0 0 0 51 68 51 68 43 57 248709 3 248709 3 0 0 0 0 51 68 51 68 43 57 248709 3 248709 3 0 0 0 0 51 68 51 68 43 57 248709 3 248709 3 0 0 0 0 51 68 51 68 43 57 248709 3 248709 3 0 0 0 0
278 130 870 130 30 840 0 1000 52 69 52 69 43 57 102051 81 0 0 80291 1 21760 80 52 69 52 69 43 57 102051 81 0 0 80291 1 21760 80 52 69 52 69 43 57 102051 81 0 0 80291 1 21760 80 52 69 52 69 43 57 102051 81 0 0 80291 1 21760 80 52 69 52 69 43 57 102051 81 0 0 80291 1 21760 80 52 69 52 69 43 57 102051 81 0 0 80291 1 21760 80
279 100 900 100 0 900 0 1000 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0
280 130 870 130 0 870 0 1000 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0 52 69 52 69 43 57 0 0 0 0 0 0 0 0
281 100 900 100 30 870 0 1000 52 69 52 69 43 57 165998 2 165998 2 0 0 0 0 52 69 52 69 43 57 165998 2 165998 2 0 0 0 0 52 69 52 69 43 57 165998 2 165998 2 0 0 0 0 52 69 52 69 43 57 165998 2 165998 2 0 0 0 0 52 69 52 69 43 57 165998 2 165998 2 0 0 0 0 52 69 52 69 43 57 165998 2 165998 2 0 0 0 0
282 100 900 100 30 870 0 1000 53 70 53 70 43 57 103139 85 0 0 80291 1 22848 84 53 70 53 70 43 57 103139 85 0 0 80291 1 22848 84 53 70 53 70 43 57 103139 85 0 0 80291 1 22848 84 53 70 53 70 43 57 103139 85 0 0 80291 1 22848 84 53 70 53 70 43 57 103139 85 0 0 80291 1 22848 84 53 70 53 70 43 57 103139 85 0 0 80291 1 22848 84
283 130 870 130 0 870 0 1000 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0
284 160 840 160 0 840 0 1000 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0 53 70 53 70 43 57 0 0 0 0 0 0 0 0
285 130 870 130 30 840 0 1000 53 70 53 70 43 57 166254 2 166254 2 0 0 0 0 53 70 53 70 43 57 166254 2 166254 2 0 0 0 0 53 70 53 70 43 57 166254 2 166254 2 0 0 0 0 53 70 53 70 43 57 166254 2 166254 2 0 0 0 0 53 70 53 70 43 57 166254 2 166254 2 0 0 0 0 53 70 53 70 43 57 166254 2 166254 2 0 0 0 0
286 160 840 160 29 811 0 1000 54 71 54 71 43 57 103955 88 0 0 80291 1 23664 87 54 71 54 71 43 57 103955 88 0 0 80291 1 23664 87 54 71 54 71 43 57 103955 88 0 0 80291 1 23664 87 54 71 54 71 43 57 103955 88 0 0 80291 1 23664 87 54 71 54 71 43 57 103955 88 0 0 80291 1 23664 87 54 71 54 71 43 57 103955 88 0 0 80291 1 23664 87
287 130 870 130 0 870 0 1000 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0
288 160 840 160 0 840 0 1000 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0 54 71 54 71 44 61 0 0 0 0 0 0 0 0
289 130 870 130 30 840 0 1000 54 71 54 71 44 61 83223 1 83223 1 0 0 0 0 54 71 54 71 44 61 83223 1 83223 1 0 0 0 0 54 71 54 71 44 61 83223 1 83223 1 0 0 0 0 54 71 54 71 44 61 83223 1 83223 1 0 0 0 0 54 71 54 71 44 61 83223 1 83223 1 0 0 0 0 54 71 54 71 44 61 83223 1 83223 1 0 0 0 0
290 160 840 160 29 811 0 1000 55 72 55 72 44 61 101235 78 0 0 80291 1 20944 77 55 72 55 72 44 61 101235 78 0 0 80291 1 20944 77 55 72 55 72 44 61 101235 78 0 0 80291 1 20944 77 55 72 55 72 44 61 101235 78 0 0 80291 1 20944 77 55 72 55 72 44 61 101235 78 0 0 80291 1 20944 77 55 72 55 72 44 61 101235 78 0 0 80291 1 20944 77
291 190 810 190 0 810 0 1000 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0
292 160 840 160 30 810 0 1000 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0 55 72 55 72 45 62 0 0 0 0 0 0 0 0
293 190 810 190 28 782 0 1000 55 72 55 72 45 62 248709 3 248709 3 0 0 0 0 55 72 55 72 45 62 248709 3 248709 3 0 0 0 0 55 72 55 72 45 62 248709 3 248709 3 0 0 0 0 55 72 55 72 45 62 248709 3 248709 3 0 0 0 0 55 72 55 72 45 62 248709 3 248709 3 0 0 0 0 55 72 55 72 45 62 248709 3 248709 3 0 0 0 0
294 160 840 160 58 782 0 1000 56 73 56 73 45 62 101235 78 0 0 80291 1 20944 77 56 73 56 73 45 62 101235 78 0 0 80291 1 20944 77 56 73 56 73 45 62 101235 78 0 0 80291 1 20944 77 56 73 56 73 45 62 101235 78 0 0 80291 1 20944 77 55 72 55 72 45 62 101235 78 0 0 80291 1 20944 77 56 73 56 73 45 62 101235 78 0 0 80291 1 20944 77
295 190 810 190 0 810 0 1000 56 73 56 73 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0 55 72 55 72 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0
296 160 840 160 30 810 0 1000 56 73 56 73 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0 55 72 55 72 46 63 0 0 0 0 0 0 0 0 56 73 56 73 46 63 0 0 0 0 0 0 0 0
297 190 810 190 30 780 0 1000 56 73 56 73 46 63 82903 1 82903 1 0 0 0 0 56 73 56 73 46 63 82903 1 82903 1 0 0 0 0 56 73 56 73 46 63 82903 1 82903 1 0 0 0 0 56 73 56 73 46 63 82903 1 82903 1 0 0 0 0 55 72 55 72 46 63 82903 1 82903 1 0 0 0 0 56 73 56 73 46 63 82903 1 82903 1 0 0 0 0
298 220 780 220 29 751 0 1000 57 74 57 74 46 63 102867 84 0 0 80291 1 22576 83 57 74 57 74 46 63 102867 84 0 0 80291 1 22576 83 57 74 57 74 46 63 102867 84 0 0 80291 1 22576 83 57 74 57 74 46 63 102867 84 0 0 80291 1 22576 83 57 74 57 74 46 63 102867 84 0 0 80291 1 22576 83 57 74 57 74 46 63 102867 84 0 0 80291 1 22576 83
299 250 750 250 0 750 0 1000 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0
300 280 720 280 0 720 0 1000 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0 57 74 57 74 47 64 0 0 0 0 0 0 0 0
301 250 750 250 30 720 0 1000 57 74 57 74 47 64 83095 1 83095 1 0 0 0 0 57 74 57 74 47 64 83095 1 83095 1 0 0 0 0 57 74 57 74 47 64 83095 1 83095 1 0 0 0 0 57 74 57 74 47 64 83095 1 83095 1 0 0 0 0 57 74 57 74 47 64 83095 1 83095 1 0 0 0 0 57 74 57 74 47 64 83095 1 83095 1 0 0 0 0
302 280 720 280 30 690 0 1000 57 74 57 74 47 64 100147 74 0 0 80291 1 19856 73 57 74 57 74 47 64 100147 74 0 0 80291 1 19856 73 57 74 57 74 47 64 100147 74 0 0 80291 1 19856 73 57 74 57 74 47 64 100147 74 0 0 80291 1 19856 73 57 74 57 74 47 64 100147 74 0 0 80291 1 19856 73 57 74 57 74 47 64 100147 74 0 0 80291 1 19856 73
303 250 750 250 0 750 0 1000 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0
304 220 780 220 30 750 0 1000 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0 57 74 57 74 48 65 0 0 0 0 0 0 0 0
305 250 750 250 29 721 0 1000 57 74 57 74 48 65 82774 1 82774 1 0 0 0 0 57 74 57 74 48 65 82774 1 82774 1 0 0 0 0 57 74 57 74 48 65 82774 1 82774 1 0 0 0 0 57 74 57 74 48 65 82774 1 82774 1 0 0 0 0 57 74 57 74 48 65 82774 1 82774 1 0 0 0 0 57 74 57 74 48 65 82774 1 82774 1 0 0 0 0
306 220 780 220 59 721 0 1000 57 74 57 74 48 65 98242 67 0 0 80290 1 17952 66 57 74 57 74 48 65 98242 67 0 0 80290 1 17952 66 57 74 57 74 48 65 98242 67 0 0 80290 1 17952 66 57 74 57 74 48 65 98242 67 0 0 80290 1 17952 66 57 74 57 74 48 65 98242 67 0 0 80290 1 17952 66 57 74 57 74 48 65 98242 67 0 0 80290 1 17952 66
307 250 750 250 0 750 0 1000 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0
308 280 720 280 0 720 0 1000 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0 57 74 57 74 49 66 0 0 0 0 0 0 0 0
309 300 700 300 0 700 0 1000 57 74 57 74 49 66 82551 1 82551 1 0 0 0 0 57 74 57 74 49 66 82551 1 82551 1 0 0 0 0 57 74 57 74 49 66 82551 1 82551 1 0 0 0 0 57 74 57 74 49 66 82551 1 82551 1 0 0 0 0 57 74 57 74 49 66 82551 1 82551 1 0 0 0 0 57 74 57 74 49 66 82551 1 82551 1 0 0 0 0
310 300 700 300 0 700 0 1000 60 77 60 77 49 66 100963 77 0 0 80291 1 20672 76 60 77 60 77 49 66 100963 77 0 0 80291 1 20672 76 60 77 60 77 49 66 100963 77 0 0 80291 1 20672 76 60 77 60 77 49 66 100963 77 0 0 80291 1 20672 76 60 77 60 77 49 66 100963 77 0 0 80291 1 20672 76 60 77 60 77 49 66 100963 77 0 0 80291 1 20672 76
311 300 700 300 0 700 0 1000 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0
312 300 700 300 0 700 0 1000 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0
313 270 730 270 30 700 0 1000 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0 60 77 60 77 50 67 0 0 0 0 0 0 0 0
314 300 700 300 29 671 0 1000 60 77 60 77 50 67 19584 72 0 0 0 0 19584 72 60 77 60 77 50 67 19584 72 0 0 0 0 19584 72 60 77 60 77 50 67 19584 72 0 0 0 0 19584 72 60 77 60 77 50 67 19584 72 0 0 0 0 19584 72 60 77 60 77 50 67 19584 72 0 0 0 0 19584 72 60 77 60 77 50 67 19584 72 0 0 0 0 19584 72
315 270 730 270 0 730 0 1000 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0
316 300 700 300 0 700 0 1000 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0 60 77 60 77 51 68 0 0 0 0 0 0 0 0
317 300 700 300 0 700 0 1000 60 77 60 77 51 68 248228 3 248228 3 0 0 0 0 60 77 60 77 51 68 248228 3 248228 3 0 0 0 0 60 77 60 77 51 68 248228 3 248228 3 0 0 0 0 60 77 60 77 51 68 248228 3 248228 3 0 0 0 0 60 77 60 77 51 68 248228 3 248228 3 0 0 0 0 60 77 60 77 51 68 248228 3 248228 3 0 0 0 0
318 300 700 300 0 700 0 1000 61 79 61 79 51 68 101506 79 0 0 80290 1 21216 78 61 79 61 79 51 68 101506 79 0 0 80290 1 21216 78 61 79 61 79 51 68 101506 79 0 0 80290 1 21216 78 61 79 61 79 51 68 101506 79 0 0 80290 1 21216 78 61 79 61 79 51 68 101506 79 0 0 80290 1 21216 78 61 79 61 79 51 68 101506 79 0 0 80290 1 21216 78
319 300 700 300 0 700 0 1000 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0
320 270 730 270 30 700 0 1000 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0 61 79 61 79 52 69 0 0 0 0 0 0 0 0
321 240 760 240 60 700 0 1000 61 79 61 79 52 69 331739 4 331739 4 0 0 0 0 61 79 61 79 52 69 331739 4 331739 4 0 0 0 0 61 79 61 79 52 69 331739 4 331739 4 0 0 0 0 61 79 61 79 52 69 331739 4 331739 4 0 0 0 0 61 79 61 79 52 69 331739 4 331739 4 0 0 0 0 61 79 61 79 52 69 331739 4 331739 4 0 0 0 0
322 270 730 270 58 672 0 1000 61 79 61 79 52 69 98243 67 0 0 80291 1 17952 66 61 79 61 79 52 69 98243 67 0 0 80291 1 17952 66 61 79 61 79 52 69 98243 67 0 0 80291 1 17952 66 61 79 61 79 52 69 98243 67 0 0 80291 1 17952 66 61 79 61 79 52 69 98243 67 0 0 80291 1 17952 66 61 79 61 79 52 69 98243 67 0 0 80291 1 17952 66
323 240 760 240 0 760 0 1000 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0
324 270 730 270 0 730 0 1000 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0 61 79 61 79 53 70 0 0 0 0 0 0 0 0
325 240 760 240 30 730 0 1000 61 79 61 79 53 70 82551 1 82551 1 0 0 0 0 61 79 61 79 53 70 82551 1 82551 1 0 0 0 0 61 79 61 79 53 70 82551 1 82551 1 0 0 0 0 61 79 61 79 53 70 82551 1 82551 1 0 0 0 0 61 79 61 79 53 70 82551 1 82551 1 0 0 0 0 61 79 61 79 53 70 82551 1 82551 1 0 0 0 0
326 210 790 210 60 730 0 1000 63 81 63 81 53 70 102051 81 0 0 80291 1 21760 80 63 81 63 81 53 70 102051 81 0 0 80291 1 21760 80 63 81 63 81 53 70 102051 81 0 0 80291 1 21760 80 63 81 63 81 53 70 102051 81 0 0 80291 1 21760 80 63 81 63 81 53 70 102051 81 0 0 80291 1 21760 80 63 81 63 81 53 70 102051 81 0 0 80291 1 21760 80
327 180 820 180 0 820 0 1000 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0
328 150 850 150 30 820 0 1000 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0
329 180 820 180 30 790 0 1000 63 81 63 81 54 71 331996 4 331996 4 0 0 0 0 63 81 63 81 54 71 331996 4 331996 4 0 0 0 0 63 81 63 81 54 71 331996 4 331996 4 0 0 0 0 63 81 63 81 54 71 331996 4 331996 4 0 0 0 0 63 81 63 81 54 71 331996 4 331996 4 0 0 0 0 63 81 63 81 54 71 331996 4 331996 4 0 0 0 0
330 210 790 210 26 764 0 1000 64 82 64 82 54 71 105587 94 0 0 80291 1 25296 93 64 82 64 82 54 71 105587 94 0 0 80291 1 25296 93 64 82 64 82 54 71 105587 94 0 0 80291 1 25296 93 63 81 63 81 54 71 105587 94 0 0 80291 1 25296 93 64 82 64 82 54 71 105587 94 0 0 80291 1 25296 93 64 82 64 82 54 71 105587 94 0 0 80291 1 25296 93
331 180 820 180 0 820 0 1000 64 82 64 82 55 72 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0
332 210 790 210 0 790 0 1000 64 82 64 82 55 72 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0 63 81 63 81 54 71 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0 64 82 64 82 55 72 0 0 0 0 0 0 0 0
333 240 760 240 0 760 0 1000 64 82 64 82 55 72 250243 3 250243 3 0 0 0 0 64 82 64 82 55 72 250243 3 250243 3 0 0 0 0 64 82 64 82 55 72 250243 3 250243 3 0 0 0 0 63 81 63 81 54 71 250243 3 250243 3 0 0 0 0 64 82 64 82 55 72 250243 3 250243 3 0 0 0 0 64 82 64 82 55 72 250243 3 250243 3 0 0 0 0
334 270 730 270 0 730 0 1000 65 83 65 83 55 72 105043 92 0 0 80291 1 24752 91 65 83 65 83 55 72 105043 92 0 0 80291 1 24752 91 65 83 65 83 55 72 105043 92 0 0 80291 1 24752 91 63 81 63 81 54 71 105043 92 0 0 80291 1 24752 91 65 83 65 83 55 72 105043 92 0 0 80291 1 24752 91 65 83 65 83 55 72 105043 92 0 0 80291 1 24752 91
335 240 760 240 0 760 0 1000 65 83 65 83 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0 63 81 63 81 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0
336 210 790 210 30 760 0 1000 65 83 65 83 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0 63 81 63 81 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0 65 83 65 83 56 73 0 0 0 0 0 0 0 0
337 180 820 180 60 760 0 1000 65 83 65 83 56 73 416753 5 416753 5 0 0 0 0 65 83 65 83 56 73 416753 5 416753 5 0 0 0 0 65 83 65 83 56 73 416753 5 416753 5 0 0 0 0 63 81 63 81 56 73 416753 5 416753 5 0 0 0 0 65 83 65 83 56 73 416753 5 416753 5 0 0 0 0 65 83 65 83 56 73 416753 5 416753 5 0 0 0 0
338 150 850 150 90 760 0 1000 66 84 66 84 56 73 104226 89 0 0 80290 1 23936 88 66 84 66 84 56 73 104226 89 0 0 80290 1 23936 88 66 84 66 84 56 73 104226 89 0 0 80290 1 23936 88 66 84 66 84 56 73 104226 89 0 0 80290 1 23936 88 66 84 66 84 56 73 104226 89 0 0 80290 1 23936 88 66 84 66 84 56 73 104226 89 0 0 80290 1 23936 88
339 180 820 180 0 820 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0
340 210 790 210 0 790 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0
341 800 200 800 0 200 0 1000 66 84 66 84 57 74 333020 4 333020 4 0 0 0 0 66 84 66 84 57 74 333020 4 333020 4 0 0 0 0 66 84 66 84 57 74 333020 4 333020 4 0 0 0 0 66 84 66 84 57 74 333020 4 333020 4 0 0 0 0 66 84 66 84 57 74 333020 4 333020 4 0 0 0 0 66 84 66 84 57 74 333020 4 333020 4 0 0 0 0
342 770 230 770 30 200 0 1000 66 84 66 84 57 74 86819 25 0 0 80291 1 6528 24 66 84 66 84 57 74 86819 25 0 0 80291 1 6528 24 66 84 66 84 57 74 86819 25 0 0 80291 1 6528 24 66 84 66 84 57 74 86819 25 0 0 80291 1 6528 24 66 84 66 84 57 74 86819 25 0 0 80291 1 6528 24 66 84 66 84 57 74 86819 25 0 0 80291 1 6528 24
343 800 200 800 0 200 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 58 75 0 0 0 0 0 0 0 0
344 830 170 830 0 170 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 58 75 0 0 0 0 0 0 0 0
345 860 140 860 0 140 0 1000 66 84 66 84 57 74 81207 1 81207 1 0 0 0 0 66 84 66 84 57 74 81207 1 81207 1 0 0 0 0 66 84 66 84 57 74 81207 1 81207 1 0 0 0 0 66 84 66 84 57 74 81207 1 81207 1 0 0 0 0 66 84 66 84 57 74 81207 1 81207 1 0 0 0 0 66 84 66 84 58 75 81207 1 81207 1 0 0 0 0
346 830 170 830 30 140 0 1000 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 58 75 84371 16 0 0 80291 1 4080 15
347 860 140 860 0 140 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 59 76 0 0 0 0 0 0 0 0
348 830 170 830 30 140 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 59 76 0 0 0 0 0 0 0 0
349 860 140 860 27 113 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 59 76 0 0 0 0 0 0 0 0
350 830 170 830 57 113 0 1000 66 84 66 84 57 74 1632 6 0 0 0 0 1632 6 66 84 66 84 57 74 1632 6 0 0 0 0 1632 6 66 84 66 84 57 74 1632 6 0 0 0 0 1632 6 66 84 66 84 57 74 1632 6 0 0 0 0 1632 6 66 84 66 84 57 74 1632 6 0 0 0 0 1632 6 66 84 66 84 59 76 1632 6 0 0 0 0 1632 6
351 860 140 860 0 140 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 60 77 0 0 0 0 0 0 0 0
352 890 110 890 0 110 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 60 77 0 0 0 0 0 0 0 0
353 900 100 900 0 100 0 1000 66 84 66 84 57 74 80631 1 80631 1 0 0 0 0 66 84 66 84 57 74 80631 1 80631 1 0 0 0 0 66 84 66 84 57 74 80631 1 80631 1 0 0 0 0 66 84 66 84 57 74 80631 1 80631 1 0 0 0 0 66 84 66 84 57 74 80631 1 80631 1 0 0 0 0 66 84 66 84 60 77 80631 1 80631 1 0 0 0 0
354 870 130 870 30 100 0 1000 66 84 66 84 57 74 83011 11 0 0 80291 1 2720 10 66 84 66 84 57 74 83011 11 0 0 80291 1 2720 10 66 84 66 84 57 74 83011 11 0 0 80291 1 2720 10 66 84 66 84 57 74 83011 11 0 0 80291 1 2720 10 66 84 66 84 57 74 83011 11 0 0 80291 1 2720 10 66 84 66 84 60 77 83011 11 0 0 80291 1 2720 10
355 900 100 900 0 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 60 77 0 0 0 0 0 0 0 0
356 900 100 900 0 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 60 77 0 0 0 0 0 0 0 0
357 900 100 900 0 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 60 77 0 0 0 0 0 0 0 0
358 870 130 870 30 100 0 1000 66 84 66 84 57 74 2720 10 0 0 0 0 2720 10 66 84 66 84 57 74 2720 10 0 0 0 0 2720 10 66 84 66 84 57 74 2720 10 0 0 0 0 2720 10 66 84 66 84 57 74 2720 10 0 0 0 0 2720 10 66 84 66 84 57 74 2720 10 0 0 0 0 2720 10 66 84 66 84 60 77 2720 10 0 0 0 0 2720 10
359 900 100 900 0 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 61 79 0 0 0 0 0 0 0 0
360 870 130 870 30 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 61 79 0 0 0 0 0 0 0 0
361 840 160 840 60 100 0 1000 66 84 66 84 57 74 80759 1 80759 1 0 0 0 0 66 84 66 84 57 74 80759 1 80759 1 0 0 0 0 66 84 66 84 57 74 80759 1 80759 1 0 0 0 0 66 84 66 84 57 74 80759 1 80759 1 0 0 0 0 66 84 66 84 57 74 80759 1 80759 1 0 0 0 0 66 84 66 84 61 79 80759 1 80759 1 0 0 0 0
362 870 130 870 46 84 0 1000 66 84 66 84 57 74 82739 10 0 0 80291 1 2448 9 66 84 66 84 57 74 82739 10 0 0 80291 1 2448 9 66 84 66 84 57 74 82739 10 0 0 80291 1 2448 9 66 84 66 84 57 74 82739 10 0 0 80291 1 2448 9 66 84 66 84 57 74 82739 10 0 0 80291 1 2448 9 66 84 66 84 61 79 82739 10 0 0 80291 1 2448 9
363 840 160 840 0 160 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 62 80 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 62 80 0 0 0 0 0 0 0 0
364 870 130 870 0 130 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 62 80 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 62 80 0 0 0 0 0 0 0 0
365 900 100 900 0 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 62 80 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 62 80 0 0 0 0 0 0 0 0
366 870 130 870 30 100 0 1000 66 84 66 84 57 74 3264 12 0 0 0 0 3264 12 66 84 66 84 57 74 3264 12 0 0 0 0 3264 12 66 84 66 84 57 74 3264 12 0 0 0 0 3264 12 66 84 66 84 62 80 3264 12 0 0 0 0 3264 12 66 84 66 84 57 74 3264 12 0 0 0 0 3264 12 66 84 66 84 62 80 3264 12 0 0 0 0 3264 12
367 840 160 840 0 160 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 63 81 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 63 81 0 0 0 0 0 0 0 0
368 870 130 870 0 130 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 63 81 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 63 81 0 0 0 0 0 0 0 0
369 840 160 840 30 130 0 1000 66 84 66 84 57 74 161646 2 161646 2 0 0 0 0 66 84 66 84 57 74 161646 2 161646 2 0 0 0 0 66 84 66 84 57 74 161646 2 161646 2 0 0 0 0 66 84 66 84 63 81 161646 2 161646 2 0 0 0 0 66 84 66 84 57 74 161646 2 161646 2 0 0 0 0 66 84 66 84 63 81 161646 2 161646 2 0 0 0 0
370 870 130 870 23 107 0 1000 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 63 81 84371 16 0 0 80291 1 4080 15 66 84 66 84 57 74 84371 16 0 0 80291 1 4080 15 66 84 66 84 63 81 84371 16 0 0 80291 1 4080 15
371 900 100 900 0 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 63 81 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 64 82 0 0 0 0 0 0 0 0
372 870 130 870 30 100 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 63 81 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 64 82 0 0 0 0 0 0 0 0
373 900 100 900 26 74 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 63 81 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 64 82 0 0 0 0 0 0 0 0
374 870 130 870 56 74 0 1000 66 84 66 84 57 74 1904 7 0 0 0 0 1904 7 66 84 66 84 57 74 1904 7 0 0 0 0 1904 7 66 84 66 84 57 74 1904 7 0 0 0 0 1904 7 66 84 66 84 63 81 1904 7 0 0 0 0 1904 7 66 84 66 84 57 74 1904 7 0 0 0 0 1904 7 66 84 66 84 64 82 1904 7 0 0 0 0 1904 7
375 840 160 840 0 160 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 65 83 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 65 83 0 0 0 0 0 0 0 0
376 810 190 810 30 160 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 65 83 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 65 83 0 0 0 0 0 0 0 0
377 780 220 780 60 160 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 65 83 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 65 83 0 0 0 0 0 0 0 0
378 750 250 750 90 160 0 1000 66 84 66 84 57 74 4080 15 0 0 0 0 4080 15 66 84 66 84 57 74 4080 15 0 0 0 0 4080 15 66 84 66 84 57 74 4080 15 0 0 0 0 4080 15 66 84 66 84 65 83 4080 15 0 0 0 0 4080 15 66 84 66 84 57 74 4080 15 0 0 0 0 4080 15 66 84 66 84 65 83 4080 15 0 0 0 0 4080 15
379 720 280 720 0 280 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0
380 750 250 750 0 250 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0
381 780 220 780 0 220 0 1000 66 84 66 84 57 74 161838 2 161838 2 0 0 0 0 66 84 66 84 57 74 161838 2 161838 2 0 0 0 0 66 84 66 84 66 84 161838 2 161838 2 0 0 0 0 66 84 66 84 66 84 161838 2 161838 2 0 0 0 0 66 84 66 84 57 74 161838 2 161838 2 0 0 0 0 66 84 66 84 66 84 161838 2 161838 2 0 0 0 0
382 750 250 750 30 220 0 1000 66 84 66 84 57 74 87091 26 0 0 80291 1 6800 25 66 84 66 84 57 74 87091 26 0 0 80291 1 6800 25 66 84 66 84 66 84 87091 26 0 0 80291 1 6800 25 66 84 66 84 66 84 87091 26 0 0 80291 1 6800 25 66 84 66 84 57 74 87091 26 0 0 80291 1 6800 25 66 84 66 84 66 84 87091 26 0 0 80291 1 6800 25
383 720 280 720 0 280 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 67 85 66 84 67 85 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 67 85 66 84 67 85 0 0 0 0 0 0 0 0
384 700 300 700 20 280 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 67 85 66 84 67 85 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 67 85 66 84 67 85 0 0 0 0 0 0 0 0
385 730 270 730 17 253 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 67 85 66 84 67 85 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 67 85 66 84 67 85 0 0 0 0 0 0 0 0
386 760 240 760 14 226 0 1000 66 84 66 84 57 74 7072 26 0 0 0 0 7072 26 66 84 66 84 57 74 7072 26 0 0 0 0 7072 26 67 85 66 84 67 85 7072 26 0 0 0 0 7072 26 66 84 66 84 66 84 7072 26 0 0 0 0 7072 26 66 84 66 84 57 74 7072 26 0 0 0 0 7072 26 67 85 66 84 67 85 7072 26 0 0 0 0 7072 26
387 790 210 790 0 210 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0
388 820 180 820 0 180 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0
389 850 150 850 0 150 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0
390 820 180 820 30 150 0 1000 66 84 66 84 57 74 5440 20 0 0 0 0 5440 20 66 84 66 84 57 74 5440 20 0 0 0 0 5440 20 68 86 66 84 68 86 5440 20 0 0 0 0 5440 20 66 84 66 84 66 84 5440 20 0 0 0 0 5440 20 66 84 66 84 57 74 5440 20 0 0 0 0 5440 20 68 86 66 84 68 86 5440 20 0 0 0 0 5440 20
391 790 210 790 0 210 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0
392 760 240 760 30 210 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0
393 730 270 730 60 210 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0
394 760 240 760 52 188 0 1000 66 84 66 84 57 74 4624 17 0 0 0 0 4624 17 66 84 66 84 57 74 4624 17 0 0 0 0 4624 17 68 86 66 84 68 86 4624 17 0 0 0 0 4624 17 66 84 66 84 66 84 4624 17 0 0 0 0 4624 17 66 84 66 84 57 74 4624 17 0 0 0 0 4624 17 68 86 66 84 68 86 4624 17 0 0 0 0 4624 17
395 790 210 790 0 210 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 69 88 66 84 69 88 0 0 0 0 0 0 0 0
396 820 180 820 0 180 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 69 88 66 84 69 88 0 0 0 0 0 0 0 0
397 790 210 790 30 180 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 69 88 66 84 69 88 0 0 0 0 0 0 0 0
398 820 180 820 26 154 0 1000 66 84 66 84 57 74 4624 17 0 0 0 0 4624 17 66 84 66 84 57 74 4624 17 0 0 0 0 4624 17 68 86 66 84 68 86 4624 17 0 0 0 0 4624 17 66 84 66 84 66 84 4624 17 0 0 0 0 4624 17 66 84 66 84 57 74 4624 17 0 0 0 0 4624 17 69 88 66 84 69 88 4624 17 0 0 0 0 4624 17
399 850 150 850 0 150 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 69 88 66 84 69 88 0 0 0 0 0 0 0 0
400 880 120 880 0 120 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 69 88 66 84 69 88 0 0 0 0 0 0 0 0
401 850 150 850 30 120 0 1000 66 84 66 84 57 74 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 69 88 66 84 69 88 0 0 0 0 0 0 0 0
402 820 180 820 60 120 0 1000 66 84 66 84 57 74 4080 15 0 0 0 0 4080 15 66 84 66 84 57 74 4080 15 0 0 0 0 4080 15 68 86 66 84 68 86 4080 15 0 0 0 0 4080 15 66 84 66 84 66 84 4080 15 0 0 0 0 4080 15 66 84 66 84 57 74 4080 15 0 0 0 0 4080 15 69 88 66 84 69 88 4080 15 0 0 0 0 4080 15
403 790 210 790 0 210 0 1000 70 90 66 84 70 90 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 70 90 66 84 70 90 0 0 0 0 0 0 0 0
404 760 240 760 30 210 0 1000 70 90 66 84 70 90 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 70 90 66 84 70 90 0 0 0 0 0 0 0 0
405 730 270 730 60 210 0 1000 70 90 66 84 70 90 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 70 90 66 84 70 90 0 0 0 0 0 0 0 0
406 760 240 760 55 185 0 1000 70 90 66 84 70 90 8160 30 0 0 0 0 8160 30 66 84 66 84 57 74 8160 30 0 0 0 0 8160 30 68 86 66 84 68 86 8160 30 0 0 0 0 8160 30 66 84 66 84 66 84 8160 30 0 0 0 0 8160 30 66 84 66 84 57 74 8160 30 0 0 0 0 8160 30 70 90 66 84 70 90 8160 30 0 0 0 0 8160 30
407 730 270 730 0 270 0 1000 70 90 66 84 70 90 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 70 90 66 84 70 90 0 0 0 0 0 0 0 0
408 700 300 700 30 270 0 1000 70 90 66 84 70 90 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 70 90 66 84 70 90 0 0 0 0 0 0 0 0
409 700 300 700 30 270 0 1000 70 90 66 84 70 90 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 70 90 66 84 70 90 0 0 0 0 0 0 0 0
410 730 270 730 28 242 0 1000 70 90 66 84 70 90 7072 26 0 0 0 0 7072 26 66 84 66 84 57 74 7072 26 0 0 0 0 7072 26 68 86 66 84 68 86 7072 26 0 0 0 0 7072 26 66 84 66 84 66 84 7072 26 0 0 0 0 7072 26 66 84 66 84 57 74 7072 26 0 0 0 0 7072 26 70 90 66 84 70 90 7072 26 0 0 0 0 7072 26
411 760 240 760 0 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
412 730 270 730 30 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
413 760 240 760 26 214 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
414 730 270 730 56 214 0 1000 71 92 66 84 71 92 7616 28 0 0 0 0 7616 28 66 84 66 84 57 74 7616 28 0 0 0 0 7616 28 68 86 66 84 68 86 7616 28 0 0 0 0 7616 28 66 84 66 84 66 84 7616 28 0 0 0 0 7616 28 66 84 66 84 57 74 7616 28 0 0 0 0 7616 28 71 92 66 84 71 92 7616 28 0 0 0 0 7616 28
415 760 240 760 0 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
416 730 270 730 30 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
417 700 300 700 60 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
418 700 300 700 60 240 0 1000 71 92 66 84 71 92 6800 25 0 0 0 0 6800 25 66 84 66 84 57 74 6800 25 0 0 0 0 6800 25 68 86 66 84 68 86 6800 25 0 0 0 0 6800 25 66 84 66 84 66 84 6800 25 0 0 0 0 6800 25 66 84 66 84 57 74 6800 25 0 0 0 0 6800 25 71 92 66 84 71 92 6800 25 0 0 0 0 6800 25
419 730 270 730 0 270 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
420 760 240 760 0 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
421 790 210 790 0 210 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 71 92 66 84 71 92 0 0 0 0 0 0 0 0
422 760 240 760 30 210 0 1000 71 92 66 84 71 92 7616 28 0 0 0 0 7616 28 66 84 66 84 57 74 7616 28 0 0 0 0 7616 28 68 86 66 84 68 86 7616 28 0 0 0 0 7616 28 66 84 66 84 66 84 7616 28 0 0 0 0 7616 28 66 84 66 84 57 74 7616 28 0 0 0 0 7616 28 71 92 66 84 71 92 7616 28 0 0 0 0 7616 28
423 790 210 790 0 210 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
424 760 240 760 30 210 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
425 730 270 730 60 210 0 1000 71 92 66 84 71 92 81336 1 81336 1 0 0 0 0 66 84 66 84 57 74 81336 1 81336 1 0 0 0 0 68 86 66 84 68 86 81336 1 81336 1 0 0 0 0 66 84 66 84 66 84 81336 1 81336 1 0 0 0 0 66 84 66 84 57 74 81336 1 81336 1 0 0 0 0 72 95 66 84 72 95 81336 1 81336 1 0 0 0 0
426 700 300 700 90 210 0 1000 71 92 66 84 71 92 86276 23 0 0 80292 1 5984 22 66 84 66 84 57 74 86276 23 0 0 80292 1 5984 22 68 86 66 84 68 86 86276 23 0 0 80292 1 5984 22 66 84 66 84 66 84 86276 23 0 0 80292 1 5984 22 66 84 66 84 57 74 86276 23 0 0 80292 1 5984 22 72 95 66 84 72 95 86276 23 0 0 80292 1 5984 22
427 730 270 730 0 270 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
428 760 240 760 0 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
429 730 270 730 30 240 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
430 700 300 700 60 240 0 1000 71 92 66 84 71 92 6256 23 0 0 0 0 6256 23 66 84 66 84 57 74 6256 23 0 0 0 0 6256 23 68 86 66 84 68 86 6256 23 0 0 0 0 6256 23 66 84 66 84 66 84 6256 23 0 0 0 0 6256 23 66 84 66 84 57 74 6256 23 0 0 0 0 6256 23 72 95 66 84 72 95 6256 23 0 0 0 0 6256 23
431 700 300 700 0 300 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
432 700 300 700 0 300 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
433 730 270 730 0 270 0 1000 71 92 66 84 71 92 162352 2 162352 2 0 0 0 0 66 84 66 84 57 74 162352 2 162352 2 0 0 0 0 68 86 66 84 68 86 162352 2 162352 2 0 0 0 0 66 84 66 84 66 84 162352 2 162352 2 0 0 0 0 66 84 66 84 57 74 162352 2 162352 2 0 0 0 0 72 95 66 84 72 95 162352 2 162352 2 0 0 0 0
434 760 240 760 0 240 0 1000 71 92 66 84 71 92 87092 26 0 0 80292 1 6800 25 66 84 66 84 57 74 87092 26 0 0 80292 1 6800 25 68 86 66 84 68 86 87092 26 0 0 80292 1 6800 25 66 84 66 84 66 84 87092 26 0 0 80292 1 6800 25 66 84 66 84 57 74 87092 26 0 0 80292 1 6800 25 72 95 66 84 72 95 87092 26 0 0 80292 1 6800 25
435 790 210 790 0 210 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
436 760 240 760 30 210 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
437 0 1000 0 790 210 0 1000 71 92 66 84 71 92 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 68 86 66 84 68 86 0 0 0 0 0 0 0 0 66 84 66 84 66 84 0 0 0 0 0 0 0 0 66 84 66 84 57 74 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
438 0 1000 0 790 210 0 1000 71 92 66 84 71 92 4896 18 0 0 0 0 4896 18 66 84 66 84 57 74 4896 18 0 0 0 0 4896 18 68 86 66 84 68 86 4896 18 0 0 0 0 4896 18 66 84 66 84 66 84 4896 18 0 0 0 0 4896 18 66 84 66 84 57 74 4896 18 0 0 0 0 4896 18 72 95 66 84 72 95 4896 18 0 0 0 0 4896 18
439 0 1000 0 0 1000 0 1000 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
440 0 1000 0 0 1000 0 1000 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0 72 95 66 84 72 95 0 0 0 0 0 0 0 0
441 0 1000 0 0 1000 0 1000 72 95 66 84 72 95 81016 1 81016 1 0 0 0 0 72 95 66 84 72 95 81016 1 81016 1 0 0 0 0 72 95 66 84 72 95 81016 1 81016 1 0 0 0 0 72 95 66 84 72 95 81016 1 81016 1 0 0 0 0 72 95 66 84 72 95 81016 1 81016 1 0 0 0 0 72 95 66 84 72 95 81016 1 81016 1 0 0 0 0
442 0 1000 0 0 1000 0 1000 75 110 75 110 72 95 105316 93 0 0 80292 1 25024 92 75 110 75 110 72 95 105316 93 0 0 80292 1 25024 92 75 110 75 110 72 95 105316 93 0 0 80292 1 25024 92 75 110 75 110 72 95 105316 93 0 0 80292 1 25024 92 75 110 75 110 72 95 105316 93 0 0 80292 1 25024 92 75 110 75 110 72 95 105316 93 0 0 80292 1 25024 92
443 0 1000 0 0 1000 0 1000 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0
444 0 1000 0 0 1000 0 1000 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0 75 110 75 110 72 95 0 0 0 0 0 0 0 0
445 0 1000 0 0 1000 0 1000 75 110 75 110 72 95 667072 8 667072 8 0 0 0 0 75 110 75 110 72 95 667072 8 667072 8 0 0 0 0 75 110 75 110 72 95 667072 8 667072 8 0 0 0 0 75 110 75 110 72 95 667072 8 667072 8 0 0 0 0 75 110 75 110 72 95 667072 8 667072 8 0 0 0 0 75 110 75 110 72 95 667072 8 667072 8 0 0 0 0
446 0 1000 0 0 1000 0 1000 76 111 76 111 72 95 109124 107 0 0 80292 1 28832 106 76 111 76 111 72 95 109124 107 0 0 80292 1 28832 106 76 111 76 111 72 95 109124 107 0 0 80292 1 28832 106 76 111 76 111 72 95 109124 107 0 0 80292 1 28832 106 76 111 76 111 72 95 109124 107 0 0 80292 1 28832 106 76 111 76 111 72 95 109124 107 0 0 80292 1 28832 106
447 0 1000 0 0 1000 0 1000 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0
448 0 1000 0 0 1000 0 1000 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0 76 111 76 111 72 95 0 0 0 0 0 0 0 0
449 0 1000 0 0 1000 0 1000 76 111 76 111 72 95 167664 2 167664 2 0 0 0 0 76 111 76 111 72 95 167664 2 167664 2 0 0 0 0 76 111 76 111 72 95 167664 2 167664 2 0 0 0 0 76 111 76 111 72 95 167664 2 167664 2 0 0 0 0 76 111 76 111 72 95 167664 2 167664 2 0 0 0 0 76 111 76 111 72 95 167664 2 167664 2 0 0 0 0
450 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 110484 112 0 0 80292 1 30192 111 77 112 77 112 72 95 110484 112 0 0 80292 1 30192 111 77 112 77 112 72 95 110484 112 0 0 80292 1 30192 111 77 112 77 112 72 95 110484 112 0 0 80292 1 30192 111 77 112 77 112 72 95 110484 112 0 0 80292 1 30192 111 77 112 77 112 72 95 110484 112 0 0 80292 1 30192 111
451 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0
452 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0
453 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0
454 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 23392 86 0 0 0 0 23392 86 77 112 77 112 72 95 23392 86 0 0 0 0 23392 86 77 112 77 112 72 95 23392 86 0 0 0 0 23392 86 77 112 77 112 72 95 23392 86 0 0 0 0 23392 86 77 112 77 112 72 95 23392 86 0 0 0 0 23392 86 77 112 77 112 72 95 23392 86 0 0 0 0 23392 86
455 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0
456 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0 77 112 77 112 72 95 0 0 0 0 0 0 0 0
457 0 1000 0 0 1000 0 1000 77 112 77 112 72 95 83191 1 83191 1 0 0 0 0 77 112 77 112 72 95 83191 1 83191 1 0 0 0 0 77 112 77 112 72 95 83191 1 83191 1 0 0 0 0 77 112 77 112 72 95 83191 1 83191 1 0 0 0 0 77 112 77 112 72 95 83191 1 83191 1 0 0 0 0 77 112 77 112 72 95 83191 1 83191 1 0 0 0 0
458 0 1000 0 0 1000 0 1000 78 114 78 114 72 95 105587 94 0 0 80291 1 25296 93 78 114 78 114 72 95 105587 94 0 0 80291 1 25296 93 78 114 78 114 72 95 105587 94 0 0 80291 1 25296 93 78 114 78 114 72 95 105587 94 0 0 80291 1 25296 93 78 114 78 114 72 95 105587 94 0 0 80291 1 25296 93 78 114 78 114 72 95 105587 94 0 0 80291 1 25296 93
459 0 1000 0 0 1000 0 1000 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0
460 0 1000 0 0 1000 0 1000 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0 78 114 78 114 72 95 0 0 0 0 0 0 0 0
461 0 1000 0 0 1000 0 1000 78 114 78 114 72 95 417077 5 417077 5 0 0 0 0 78 114 78 114 72 95 417077 5 417077 5 0 0 0 0 78 114 78 114 72 95 417077 5 417077 5 0 0 0 0 78 114 78 114 72 95 417077 5 417077 5 0 0 0 0 78 114 78 114 72 95 417077 5 417077 5 0 0 0 0 78 114 78 114 72 95 417077 5 417077 5 0 0 0 0
462 0 1000 0 0 1000 0 1000 79 115 79 115 72 95 109668 109 0 0 80292 1 29376 108 79 115 79 115 72 95 109668 109 0 0 80292 1 29376 108 79 115 79 115 72 95 109668 109 0 0 80292 1 29376 108 79 115 79 115 72 95 109668 109 0 0 80292 1 29376 108 79 115 79 115 72 95 109668 109 0 0 80292 1 29376 108 79 115 79 115 72 95 109668 109 0 0 80292 1 29376 108
463 0 1000 0 0 1000 0 1000 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0
464 0 1000 0 0 1000 0 1000 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0 79 115 79 115 72 95 0 0 0 0 0 0 0 0
465 0 1000 0 0 1000 0 1000 79 115 79 115 72 95 167792 2 167792 2 0 0 0 0 79 115 79 115 72 95 167792 2 167792 2 0 0 0 0 79 115 79 115 72 95 167792 2 167792 2 0 0 0 0 79 115 79 115 72 95 167792 2 167792 2 0 0 0 0 79 115 79 115 72 95 167792 2 167792 2 0 0 0 0 79 115 79 115 72 95 167792 2 167792 2 0 0 0 0
466 0 1000 0 0 1000 0 1000 80 116 80 116 72 95 106948 99 0 0 80292 1 26656 98 80 116 80 116 72 95 106948 99 0 0 80292 1 26656 98 80 116 80 116 72 95 106948 99 0 0 80292 1 26656 98 80 116 80 116 72 95 106948 99 0 0 80292 1 26656 98 80 116 80 116 72 95 106948 99 0 0 80292 1 26656 98 80 116 80 116 72 95 106948 99 0 0 80292 1 26656 98
467 0 1000 0 0 1000 0 1000 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0
468 0 1000 0 0 1000 0 1000 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0 80 116 80 116 73 106 0 0 0 0 0 0 0 0
469 0 1000 0 0 1000 0 1000 80 116 80 116 73 106 167152 2 167152 2 0 0 0 0 80 116 80 116 73 106 167152 2 167152 2 0 0 0 0 80 116 80 116 73 106 167152 2 167152 2 0 0 0 0 80 116 80 116 73 106 167152 2 167152 2 0 0 0 0 80 116 80 116 73 106 167152 2 167152 2 0 0 0 0 80 116 80 116 73 106 167152 2 167152 2 0 0 0 0
470 0 1000 0 0 1000 0 1000 81 117 81 117 73 106 106676 98 0 0 80292 1 26384 97 81 117 81 117 73 106 106676 98 0 0 80292 1 26384 97 81 117 81 117 73 106 106676 98 0 0 80292 1 26384 97 81 117 81 117 73 106 106676 98 0 0 80292 1 26384 97 81 117 81 117 73 106 106676 98 0 0 80292 1 26384 97 81 117 81 117 73 106 106676 98 0 0 80292 1 26384 97
471 0 1000 0 0 1000 0 1000 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0
472 0 1000 0 0 1000 0 1000 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0 81 117 81 117 73 106 0 0 0 0 0 0 0 0
473 0 1000 0 0 1000 0 1000 81 117 81 117 73 106 334176 4 334176 4 0 0 0 0 81 117 81 117 73 106 334176 4 334176 4 0 0 0 0 81 117 81 117 73 106 334176 4 334176 4 0 0 0 0 81 117 81 117 73 106 334176 4 334176 4 0 0 0 0 81 117 81 117 73 106 334176 4 334176 4 0 0 0 0 81 117 81 117 73 106 334176 4 334176 4 0 0 0 0
474 0 1000 0 0 1000 0 1000 82 118 82 118 73 106 109396 108 0 0 80292 1 29104 107 82 118 82 118 73 106 109396 108 0 0 80292 1 29104 107 82 118 82 118 73 106 109396 108 0 0 80292 1 29104 107 82 118 82 118 73 106 109396 108 0 0 80292 1 29104 107 82 118 82 118 73 106 109396 108 0 0 80292 1 29104 107 82 118 82 118 73 106 109396 108 0 0 80292 1 29104 107
475 0 1000 0 0 1000 0 1000 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0
476 0 1000 0 0 1000 0 1000 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0 82 118 82 118 74 108 0 0 0 0 0 0 0 0
477 0 1000 0 0 1000 0 1000 82 118 82 118 74 108 335454 4 335454 4 0 0 0 0 82 118 82 118 74 108 335454 4 335454 4 0 0 0 0 82 118 82 118 74 108 335454 4 335454 4 0 0 0 0 82 118 82 118 74 108 335454 4 335454 4 0 0 0 0 82 118 82 118 74 108 335454 4 335454 4 0 0 0 0 82 118 82 118 74 108 335454 4 335454 4 0 0 0 0
478 0 1000 0 0 1000 0 1000 83 119 83 119 74 108 106676 98 0 0 80292 1 26384 97 83 119 83 119 74 108 106676 98 0 0 80292 1 26384 97 83 119 83 119 74 108 106676 98 0 0 80292 1 26384 97 83 119 83 119 74 108 106676 98 0 0 80292 1 26384 97 83 119 83 119 74 108 106676 98 0 0 80292 1 26384 97 83 119 83 119 74 108 106676 98 0 0 80292 1 26384 97
479 0 1000 0 0 1000 0 1000 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0
480 0 1000 0 0 1000 0 1000 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0 83 119 83 119 74 108 0 0 0 0 0 0 0 0
481 0 1000 0 0 1000 0 1000 83 119 83 119 74 108 250632 3 250632 3 0 0 0 0 83 119 83 119 74 108 250632 3 250632 3 0 0 0 0 83 119 83 119 74 108 250632 3 250632 3 0 0 0 0 83 119 83 119 74 108 250632 3 250632 3 0 0 0 0 83 119 83 119 74 108 250632 3 250632 3 0 0 0 0 83 119 83 119 74 108 250632 3 250632 3 0 0 0 0
482 0 1000 0 0 1000 0 1000 84 120 84 120 74 108 109940 110 0 0 80292 1 29648 109 84 120 84 120 74 108 109940 110 0 0 80292 1 29648 109 84 120 84 120 74 108 109940 110 0 0 80292 1 29648 109 84 120 84 120 74 108 109940 110 0 0 80292 1 29648 109 84 120 84 120 74 108 109940 110 0 0 80292 1 29648 109 84 120 84 120 74 108 109940 110 0 0 80292 1 29648 109
483 0 1000 0 0 1000 0 1000 84 120 84 120 75 110 0 0 0 0 0 0 0 0 84 120 84 120 75 110 0 0 0 0 0 0 0 0 84 120 84 120 75 110 0 0 0 0 0 0 0 0 84 120 84 120 75 110 0 0 0 0 0 0 0 0 84 120 84 120 75 110 0 0 0 0 0 0 0 0 84 120 84 120 75 110 0 0 0 0 0 0 0 0

